Multimodal Interaction Estimation for Contact-Aware Adaptive Impedance Control

With advancements in learning-based policies, robots are increasingly being deployed in human-centric environments, such as manufacturing floors and homes, where safe and precise operation requires compensating for unknown loads while remaining compliant during human interactions. Reliably distinguishing between these interaction types is challenging with a single sensing modality, as force signals cannot separate payloads from human pushes, and vision is susceptible to occlusions. We propose a task-agnostic interaction estimation and adaptive control framework that addresses this challenge by fusing force history and 3D point cloud through a transformer-based classifier. Trained with modality dropout for occlusion resilience and fine-tuned from simulation to hardware, the classifier achieves 91.89% accuracy and maintains above 90% under complete occlusion of one modality. The classifier drives a system identification framework that selectively compensates for unknown payloads and a variable-impedance controller that switches between adaptive and reactive modes, while simultaneously estimating interaction forces for downstream tasks, such as human intent estimation. We validate the framework under external perturbations and unknown loads across single-arm manipulation, deployment with an imitation-learning-based policy, intent-driven target switching, and zero-shot bimanual deployment on two Franka arms lifting a box of unknown mass, demonstrating generalization to closed kinematic chains and unseen setups, enabling safe and precise deployment.

==> TikZ/sample_F_plot.csv <==
1.225100000000000000e+04,7.842878505188521920e-01,8.219416879206915549e-01,-1.112347265623400520e-02
1.225200000000000000e+04,7.450630042583151758e-01,8.483762756910641079e-01,6.401254042542138534e-03
1.225300000000000000e+04,7.208844338259968731e-01,8.787502247966412217e-01,1.830680124155639049e-02
1.225400000000000000e+04,7.081421792339981369e-01,8.926784539735479473e-01,2.842118182586753777e-02
1.225500000000000000e+04,6.947746142513792078e-01,9.010297784960273892e-01,3.878732672003194770e-02
1.225600000000000000e+04,6.818443189734472165e-01,8.998283469831086512e-01,4.572156504332847149e-02
1.225700000000000000e+04,6.659288210714529033e-01,8.694634061292306759e-01,5.264648772887425832e-02
1.225800000000000000e+04,6.699430732320293957e-01,7.987419670917799142e-01,5.947256965624411751e-02
1.225900000000000000e+04,6.784959187718283546e-01,7.464179022616310721e-01,6.377983336512096924e-02
1.226000000000000000e+04,7.027938362115772053e-01,6.288939815254033228e-01,6.699429079634605655e-02
1.226100000000000000e+04,7.160789459564175230e-01,5.716214689051467568e-01,6.340922918690029830e-02
1.226200000000000000e+04,7.290924693924819566e-01,5.232400765134513909e-01,5.998936902324276260e-02
1.226300000000000000e+04,7.455024758957857767e-01,4.582034737702165850e-01,6.462826907943032551e-02
1.226400000000000000e+04,7.574440197423442100e-01,4.136758409956432514e-01,8.219484101155477562e-02
1.226500000000000000e+04,7.755301792197344390e-01,3.779602972990163678e-01,1.071630332460091761e-01
1.226600000000000000e+04,7.848054816504256292e-01,3.642122216373004373e-01,1.187772378586962191e-01
1.226700000000000000e+04,7.929397725871094593e-01,3.481164558909221607e-01,1.431905212890087209e-01
1.226800000000000000e+04,7.921884539228034594e-01,3.486971769712942093e-01,1.584309365088466259e-01
1.226900000000000000e+04,7.950877139847473130e-01,3.530127290185843258e-01,1.935106840032631004e-01
1.227000000000000000e+04,7.984751999925947530e-01,3.493329865110076371e-01,2.258793547773762789e-01
1.227100000000000000e+04,8.050406780410801488e-01,3.404658464130100315e-01,2.371342683895645564e-01
1.227200000000000000e+04,8.265583111987130360e-01,3.184505277900256948e-01,2.547744554623984081e-01
1.227300000000000000e+04,8.354416696709056067e-01,3.106302086138946206e-01,2.641352375921535711e-01
1.227400000000000000e+04,8.423474425237483798e-01,3.064442740094012185e-01,2.738758562275817598e-01
1.227500000000000000e+04,8.529255915354826412e-01,3.189680708451244073e-01,2.925876244624837641e-01
1.227600000000000000e+04,8.624110680222251135e-01,3.501202629260702359e-01,3.037654687643833173e-01
1.227700000000000000e+04,8.677623910321879963e-01,3.680328770238227021e-01,3.054853559784936889e-01
1.227800000000000000e+04,8.707104804253905650e-01,3.846631126677244050e-01,3.077475204188996893e-01
1.227900000000000000e+04,8.772920444040697152e-01,4.004819459955333283e-01,3.080999857063267400e-01
1.228000000000000000e+04,8.800488005664454105e-01,3.990105177259890556e-01,3.056838938815377715e-01
1.228100000000000000e+04,8.786716940123177055e-01,3.664322357557207588e-01,2.947803416585851322e-01
1.228200000000000000e+04,7.669746522578940739e-01,3.598508174765960854e-01,3.179748026736913813e-01
1.228300000000000000e+04,6.856166154775281685e-01,3.463323531834120450e-01,3.291278711697676052e-01
1.228400000000000000e+04,6.616131944282904742e-01,3.360849319223334630e-01,3.287643334857539013e-01
1.228500000000000000e+04,6.385969664000337165e-01,3.220496779703001522e-01,3.183880503926889705e-01
1.228600000000000000e+04,6.196456979698087286e-01,3.269385171386385847e-01,3.152346757491573115e-01
1.228700000000000000e+04,5.140016482241732687e-01,3.764538312897344197e-01,3.250832820768315701e-01
1.228800000000000000e+04,4.423792416480204492e-01,4.141322682168039337e-01,3.234370610034331128e-01
1.228900000000000000e+04,4.011101241501625059e-01,4.251687115943509343e-01,3.361965614628488197e-01
1.229000000000000000e+04,3.796671305110066452e-01,4.314068934682958600e-01,3.442785138478994811e-01
1.229100000000000000e+04,3.702567148572355471e-01,4.287378609496725335e-01,3.508854763479249961e-01
1.229200000000000000e+04,3.956635220736781644e-01,4.132577966776210809e-01,3.453341255563596723e-01
1.229300000000000000e+04,4.327745771833990673e-01,3.991382392830774006e-01,3.447247173033741729e-01
1.229400000000000000e+04,4.714847878406996373e-01,3.908168280109086123e-01,3.467391615041672259e-01
1.229500000000000000e+04,5.092250318573146028e-01,3.853032354462100906e-01,3.506038386528419482e-01
1.229600000000000000e+04,5.282093308207685967e-01,3.773081478035884562e-01,3.509953122777992873e-01
1.229700000000000000e+04,5.391277676520577211e-01,3.675775919864399111e-01,3.542416540828050020e-01
1.229800000000000000e+04,5.371929047548482661e-01,3.591083538688782384e-01,3.633166574680226635e-01
1.229900000000000000e+04,5.177422428148095168e-01,3.520196671722406467e-01,3.851456445643788862e-01
1.230000000000000000e+04,5.127428595053007410e-01,3.524127411926867848e-01,3.907458510870764345e-01
1.230100000000000000e+04,5.073195881647143413e-01,3.527542299885517152e-01,3.959433068864954275e-01
1.230200000000000000e+04,4.960324387434456583e-01,3.511134074499673297e-01,4.022295868843750455e-01
1.230300000000000000e+04,4.634848585577540647e-01,3.357565863171425025e-01,4.115908481917944783e-01
1.230400000000000000e+04,4.189694899743520717e-01,3.029859432630342408e-01,4.238057208375549667e-01
1.230500000000000000e+04,3.920947150073496590e-01,2.684146477417084231e-01,4.062818294344510139e-01
1.230600000000000000e+04,4.082534954582052733e-01,2.165147140518849656e-01,3.527286460401803936e-01
1.230700000000000000e+04,4.015900152803318912e-01,1.654089824385844565e-01,3.290699402640703264e-01
1.230800000000000000e+04,3.956973842082442960e-01,1.442159876882536662e-01,3.261570972862453122e-01
1.230900000000000000e+04,3.919515052049521997e-01,1.085484717130682786e-01,3.249573927460566725e-01
1.231000000000000000e+04,3.950118617131843091e-01,9.254562213201306120e-02,3.228227497649724942e-01
1.231100000000000000e+04,3.997172732740669754e-01,8.277959233417644946e-02,3.218726685700120660e-01
1.231200000000000000e+04,4.077639855788289247e-01,7.788181405861396844e-02,3.281886466872523944e-01
1.231300000000000000e+04,4.110744067869986917e-01,7.358662466639535882e-02,3.405241598072578091e-01
1.231400000000000000e+04,4.153849637713790122e-01,6.795745152390725297e-02,3.434983333449583287e-01
1.231500000000000000e+04,4.198433187573702430e-01,5.343280154915189262e-02,3.585746337754243118e-01
1.231600000000000000e+04,4.194542910687684700e-01,5.206978702125622527e-02,3.707086486759268440e-01
1.231700000000000000e+04,4.173740596701875916e-01,5.711213140753974155e-02,3.959055395403368593e-01
1.231800000000000000e+04,4.187763909303997001e-01,5.876546294764292688e-02,4.071608878630839090e-01
1.231900000000000000e+04,4.242656501692312343e-01,5.551917403839072562e-02,4.302545963085393499e-01
1.232000000000000000e+04,4.308533494947822673e-01,4.941758044546948336e-02,4.411526185417895540e-01
1.232100000000000000e+04,4.545568654349277926e-01,1.950218793837804263e-02,4.626480290183092592e-01
1.232200000000000000e+04,4.910703186321943026e-01,-1.271960854033048899e-02,4.797261565938614747e-01
1.232300000000000000e+04,5.130843272299948632e-01,-1.045780994960662791e-02,4.853049427732659682e-01
1.232400000000000000e+04,5.622121532889482465e-01,3.111156448754258050e-02,4.891861949479880400e-01
1.232500000000000000e+04,6.206490695712980621e-01,7.669707977348164119e-02,5.090789215516451360e-01
1.232600000000000000e+04,6.679452172006741240e-01,7.151020633076897448e-02,5.189467613003896362e-01
1.232700000000000000e+04,6.881856444634361081e-01,6.377212002433564619e-02,5.264325910295239996e-01
1.232800000000000000e+04,7.283162953304485043e-01,4.494481195604287799e-02,5.353279836887925303e-01
1.232900000000000000e+04,7.596990244573531559e-01,2.046866530156183847e-02,5.411977866477365451e-01
1.233000000000000000e+04,7.819956938261050094e-01,-2.501084783877369211e-02,5.465172051166574674e-01
1.233100000000000000e+04,8.266168252078753831e-01,-8.768392283386876318e-02,5.421793334864466463e-01
1.233200000000000000e+04,8.625064984892262254e-01,-1.197499966447331810e-01,5.317377306759126787e-01
1.233300000000000000e+04,9.240182097321922861e-01,-1.838755062078562263e-01,4.881311907490787361e-01
1.233400000000000000e+04,9.456759974889696885e-01,-2.038605072142619934e-01,4.692248607935485261e-01
1.233500000000000000e+04,9.610892361951884899e-01,-2.130220022038261385e-01,4.574378907131920746e-01
1.233600000000000000e+04,9.669305290106154915e-01,-2.021460896705091770e-01,4.597668647590160140e-01
1.233700000000000000e+04,9.691268473227403479e-01,-1.693148036536029077e-01,4.801814008388745059e-01
1.233800000000000000e+04,9.637555739639227514e-01,-1.491734677071341331e-01,5.181098905928214204e-01
1.233900000000000000e+04,9.422306533732388578e-01,-1.444019743203631134e-01,5.764411883828888250e-01
1.234000000000000000e+04,9.353101943120980533e-01,-1.415061704864779835e-01,6.037099802570168317e-01
1.234100000000000000e+04,9.321962987103132869e-01,-1.328229707776147073e-01,6.286127202814513204e-01
1.234200000000000000e+04,9.481076429895606283e-01,-1.277595362727740047e-01,6.697105611012447168e-01
1.234300000000000000e+04,1.019946380548801379e+00,-1.679198026074504579e-01,6.919008603576755068e-01
1.234400000000000000e+04,1.088531472147295620e+00,-1.926403506561038259e-01,7.098549735524100068e-01
1.234500000000000000e+04,1.111326183428128944e+00,-1.980901485275986529e-01,7.190629221626078094e-01
1.234600000000000000e+04,1.154861673533238431e+00,-1.818244802862215570e-01,7.252165614957539752e-01
1.234700000000000000e+04,1.176528956348479094e+00,-1.651216610713114319e-01,7.265564515305017457e-01
1.234800000000000000e+04,1.213572020314746869e+00,-1.243464300697913888e-01,7.283244295523438883e-01
1.234900000000000000e+04,1.226643314507060323e+00,-1.043445875632732639e-01,7.286784737806067946e-01
1.235000000000000000e+04,1.237812543882191640e+00,-8.961915164694980729e-02,7.285006016657570305e-01
1.235100000000000000e+04,1.251982632305933762e+00,-8.683204287765171336e-02,7.261748288416133290e-01
1.235200000000000000e+04,1.267756655044638414e+00,-9.743435780277366620e-02,7.223771350578294115e-01
1.235300000000000000e+04,1.290225954474694570e+00,-1.229574280075424603e-01,7.155473556321070294e-01
1.235400000000000000e+04,1.296191913048288846e+00,-1.307059887470876647e-01,7.102523252595757119e-01
1.235500000000000000e+04,1.296273353299044029e+00,-1.493049250985387932e-01,7.011431925019278033e-01
1.235600000000000000e+04,1.295361513099855033e+00,-1.736022105357837297e-01,6.978992355489282984e-01
1.235700000000000000e+04,1.294587526304834979e+00,-2.065685839892638653e-01,6.937554281268860645e-01
1.235800000000000000e+04,1.291458220434108739e+00,-2.440971165625763495e-01,6.900524458326734445e-01
1.235900000000000000e+04,1.277309340907939461e+00,-3.115846241674185002e-01,6.824447408317675379e-01
1.236000000000000000e+04,1.260322221601119841e+00,-3.488236955185471944e-01,6.718060535281124013e-01
1.236100000000000000e+04,1.234212776123062127e+00,-3.826010197534157053e-01,6.668559375617904017e-01
1.236200000000000000e+04,1.223320447739236982e+00,-4.019865700107054240e-01,6.669844117754086810e-01
1.236300000000000000e+04,1.212429228754360100e+00,-4.272336466482038464e-01,6.695424526118436415e-01
1.236400000000000000e+04,1.196924603191028558e+00,-4.891921677583216943e-01,6.747532276264992523e-01
1.236500000000000000e+04,1.191926214296537889e+00,-5.223107060572630411e-01,6.774250430679008561e-01
1.236600000000000000e+04,1.183411561800369327e+00,-5.880119003754863405e-01,6.850651162876665312e-01
1.236700000000000000e+04,1.185844749802029696e+00,-6.395972324493135464e-01,6.882335865691754373e-01
1.236800000000000000e+04,1.184103719079557360e+00,-6.526398226415314197e-01,6.938628561814433882e-01
1.236900000000000000e+04,1.181748726487348522e+00,-6.598841506103330090e-01,7.011222096368325829e-01
1.237000000000000000e+04,1.181976811630657931e+00,-6.868949649803598456e-01,7.182752613780843953e-01
1.237100000000000000e+04,1.182773126398690255e+00,-7.052794932626516022e-01,7.288092342526553136e-01
1.237200000000000000e+04,1.187021733681092206e+00,-7.224438191880168114e-01,7.439228913823825451e-01
1.237300000000000000e+04,1.202488349204275275e+00,-7.517200804195616204e-01,7.738920195459185747e-01
1.237400000000000000e+04,1.212832554497732307e+00,-7.687931068466623552e-01,7.820770617879856390e-01
1.237500000000000000e+04,1.223501793439356611e+00,-7.955676286329991242e-01,7.864361191792696992e-01
1.237600000000000000e+04,1.234008588603906720e+00,-8.336583698237893802e-01,7.892132418131917460e-01
1.237700000000000000e+04,1.261839994763949591e+00,-9.240166246566218211e-01,7.858695491356669782e-01
1.237800000000000000e+04,1.280106009585277649e+00,-9.707785239460506865e-01,7.778402189165640745e-01
1.237900000000000000e+04,1.307881243215321065e+00,-1.073187056729410838e+00,7.581812670344453275e-01
1.238000000000000000e+04,1.346541490445723133e+00,-1.227265258051870145e+00,7.148577159730712394e-01
1.238100000000000000e+04,1.350160807776578764e+00,-1.265557386857127042e+00,7.030226021789695023e-01
1.238200000000000000e+04,1.345156869527900811e+00,-1.346018213914125017e+00,6.786988673028160335e-01
1.238300000000000000e+04,1.343839660133221869e+00,-1.420180876139118586e+00,6.466162746885650847e-01
1.238400000000000000e+04,1.332950918613974967e+00,-1.430664839933605714e+00,6.066735717354343471e-01
1.238500000000000000e+04,1.319119823094524246e+00,-1.414935206405489643e+00,5.862483549201527033e-01
1.238600000000000000e+04,1.303385149502565898e+00,-1.395642898461850523e+00,5.642124342436245499e-01
1.238700000000000000e+04,1.286419763304642583e+00,-1.377359059748246795e+00,5.386131062953617432e-01
1.238800000000000000e+04,1.244581330621279847e+00,-1.338033113808082986e+00,4.528667641434161450e-01
1.238900000000000000e+04,1.235312989517657112e+00,-1.350891231249658153e+00,4.130620809364717871e-01
1.239000000000000000e+04,1.253368459063987750e+00,-1.388427095852191595e+00,3.756201822231085563e-01
1.239100000000000000e+04,1.278363079524197365e+00,-1.409623611413720834e+00,3.531153778127522624e-01
1.239200000000000000e+04,1.314827043057953837e+00,-1.431046259207785276e+00,3.272507832456028054e-01
1.239300000000000000e+04,1.404379680581968826e+00,-1.486890844202297668e+00,2.662772297933047594e-01
1.239400000000000000e+04,1.417625312420358163e+00,-1.490999424152229746e+00,2.512639777682893483e-01
1.239500000000000000e+04,1.429978733598794793e+00,-1.488120555395799016e+00,2.335855475212116339e-01
1.239600000000000000e+04,1.471696710588398238e+00,-1.495138870560800859e+00,1.920914732154352933e-01
1.239700000000000000e+04,1.541176040360104693e+00,-1.511163382338901906e+00,1.405037520126590500e-01
1.239800000000000000e+04,1.582483912281443583e+00,-1.510766019198024113e+00,1.111293076123828216e-01
1.239900000000000000e+04,1.620075022284298782e+00,-1.507448130599189806e+00,8.006101782137613199e-02
1.240000000000000000e+04,1.669111473269036416e+00,-1.483297102187074445e+00,-3.179065187497685362e-03
1.240100000000000000e+04,1.672610792725965911e+00,-1.446323991465720882e+00,-5.126105036770497309e-02
1.240200000000000000e+04,1.684208545347835262e+00,-1.434595755847107634e+00,-8.097741257759082101e-02
1.240300000000000000e+04,1.703457222532496651e+00,-1.432351852454800678e+00,-1.375809468510755806e-01
1.240400000000000000e+04,1.703504360352471547e+00,-1.424142934050165676e+00,-1.706328867013589545e-01
1.240500000000000000e+04,1.701040900536142209e+00,-1.407145913891697742e+00,-2.084330616297362104e-01
1.240600000000000000e+04,1.708869906091276869e+00,-1.378854161325494099e+00,-2.958497649933021223e-01
1.240700000000000000e+04,1.719385964407529110e+00,-1.365335274912785835e+00,-3.416027922123280325e-01
1.240800000000000000e+04,1.751129634345526931e+00,-1.336895536372182836e+00,-4.262720203167411070e-01
1.240900000000000000e+04,1.801352144456047633e+00,-1.317327370148396293e+00,-4.912745170034850117e-01
1.241000000000000000e+04,1.882876008088555375e+00,-1.294362218021249289e+00,-5.764325983311510138e-01
1.241100000000000000e+04,1.960645290341782365e+00,-1.338568527860967139e+00,-6.251457448399199146e-01
1.241200000000000000e+04,2.140877451556065125e+00,-1.457774953445290844e+00,-6.911197652627388832e-01
1.241300000000000000e+04,2.249939134044523836e+00,-1.524242359224569965e+00,-7.066278066768990618e-01
1.241400000000000000e+04,2.346496113996918265e+00,-1.566853160140431633e+00,-7.178022826535727097e-01
1.241500000000000000e+04,2.442861411962125917e+00,-1.538083611417802921e+00,-7.473420791745046809e-01
1.241600000000000000e+04,2.543211000655691389e+00,-1.501418758577953039e+00,-7.888492259466017842e-01
1.241700000000000000e+04,2.590612075375526846e+00,-1.468731495015561883e+00,-8.122854398417640454e-01
1.241800000000000000e+04,2.627911454648192979e+00,-1.434888178340844256e+00,-8.328469466017270895e-01
1.241900000000000000e+04,2.684744470438618524e+00,-1.378046709310597251e+00,-8.671957287966105543e-01
1.242000000000000000e+04,2.708435493426838203e+00,-1.344418086187574524e+00,-8.828137830264307651e-01
1.242100000000000000e+04,2.733809862601486174e+00,-1.279225355991377766e+00,-9.134056012164772920e-01
1.242200000000000000e+04,2.730603127791195295e+00,-1.235820334434383216e+00,-9.293989600382692728e-01
1.242300000000000000e+04,2.734374988193915001e+00,-1.220775877267147758e+00,-9.350456470004735454e-01
1.242400000000000000e+04,2.787033585296858629e+00,-1.213047351582905886e+00,-9.590294713410092431e-01
1.242500000000000000e+04,2.941807961304111263e+00,-1.239457576189013643e+00,-1.033157292151973383e+00
1.242600000000000000e+04,3.062757900796330812e+00,-1.255902567042591844e+00,-1.131079803839452724e+00
1.242700000000000000e+04,3.106438186708971205e+00,-1.250464847707450922e+00,-1.176053807913215898e+00
1.242800000000000000e+04,3.118869550080725528e+00,-1.228112475323973385e+00,-1.203541807997868363e+00
1.242900000000000000e+04,3.108669341380295492e+00,-1.194627182036439361e+00,-1.214157192992783907e+00
1.243000000000000000e+04,3.070946960619015620e+00,-1.123733029898966729e+00,-1.212706788433088878e+00
1.243100000000000000e+04,3.076473010343666381e+00,-1.064534776077571632e+00,-1.213950653413612413e+00
1.243200000000000000e+04,3.093470368749328347e+00,-1.044439288535959021e+00,-1.212679514963106220e+00
1.243300000000000000e+04,3.123929440189380458e+00,-1.028812083297778512e+00,-1.193456258076462051e+00
1.243400000000000000e+04,3.142116001674813752e+00,-1.018432095520674263e+00,-1.183344015621660139e+00
1.243500000000000000e+04,3.155202718206528534e+00,-9.942913827046939712e-01,-1.173240943189892693e+00
1.243600000000000000e+04,3.166781597848270735e+00,-9.398147854699895332e-01,-1.162194154390417733e+00
1.243700000000000000e+04,3.117926928744630732e+00,-8.461997413190572859e-01,-1.131306773982564184e+00
1.243800000000000000e+04,3.093101357163054566e+00,-8.195611889371990921e-01,-1.107033673699857168e+00
1.243900000000000000e+04,3.030909845703660732e+00,-7.780473368056565198e-01,-1.054621521679520502e+00
1.244000000000000000e+04,2.992163611129450285e+00,-7.702536008861531336e-01,-1.031046026091063883e+00
1.244100000000000000e+04,2.935751140494736955e+00,-7.606670245284770093e-01,-9.921441108790293173e-01
1.244200000000000000e+04,2.924918283758421556e+00,-7.157938752463450793e-01,-9.728015766226237870e-01
1.244300000000000000e+04,2.925355819040352134e+00,-6.884342345130657348e-01,-9.672201148439040219e-01
1.244400000000000000e+04,2.919473801822713543e+00,-6.484862475075328092e-01,-9.579728154796377515e-01
1.244500000000000000e+04,2.789431779435725733e+00,-6.070633785255700188e-01,-9.297127330956411750e-01
1.244600000000000000e+04,2.675779519188715483e+00,-6.313443956401805224e-01,-9.120634941698574361e-01
1.244700000000000000e+04,2.622243842199087016e+00,-6.453294539540641583e-01,-9.076590083850535340e-01
1.244800000000000000e+04,2.464946446995154972e+00,-6.351997656404759773e-01,-9.047117286072596798e-01
1.244900000000000000e+04,2.403488543931071142e+00,-6.152920710278187988e-01,-9.081196092158342337e-01
1.245000000000000000e+04,2.344125147392463138e+00,-6.058585661461322047e-01,-9.117559496583962364e-01
1.245100000000000000e+04,2.291742762912139852e+00,-6.082458537508793617e-01,-9.132668854657215451e-01
1.245200000000000000e+04,2.197545302343477669e+00,-6.191751177848457965e-01,-9.133074368088491823e-01
1.245300000000000000e+04,2.159231706459374234e+00,-6.289024270020656671e-01,-9.154674515222487319e-01
1.245400000000000000e+04,2.080687669758733982e+00,-6.504381683615785281e-01,-9.180035444467008476e-01
1.245500000000000000e+04,1.998459322354525058e+00,-6.605144247286048875e-01,-9.169691552170866622e-01
1.245600000000000000e+04,1.924258908414773650e+00,-6.457140965514215347e-01,-9.059635373751375731e-01
1.245700000000000000e+04,1.871839708112857714e+00,-6.142060161356325265e-01,-8.891980979577660538e-01
1.245800000000000000e+04,1.850244704136167595e+00,-5.978848682166957307e-01,-8.736962597426791710e-01
1.245900000000000000e+04,1.814404911642946150e+00,-5.573012865868465227e-01,-8.244349812412981038e-01
1.246000000000000000e+04,1.802167843476550013e+00,-5.296274845833960354e-01,-7.977770046794826486e-01
1.246100000000000000e+04,1.797834979528851074e+00,-5.007325669868353257e-01,-7.699234156161799403e-01
1.246200000000000000e+04,1.800673558016812503e+00,-4.600393706873576183e-01,-7.243080522504844465e-01
1.246300000000000000e+04,1.797015924756960592e+00,-4.481867925404283692e-01,-7.070431967163279818e-01
1.246400000000000000e+04,1.767870786318406662e+00,-4.358430638472486351e-01,-6.674913953728145444e-01
1.246500000000000000e+04,1.731269203764067122e+00,-4.154296407557778736e-01,-6.318592926569629453e-01
1.246600000000000000e+04,1.721162188912285895e+00,-4.074409811502954781e-01,-6.182090418636702056e-01
1.246700000000000000e+04,1.725017247479386340e+00,-4.038966270358908539e-01,-6.022422804343849911e-01
1.246800000000000000e+04,1.760718484762726188e+00,-3.880837792953181764e-01,-5.965663694852143539e-01
1.246900000000000000e+04,1.768568995239167219e+00,-3.768227975783434158e-01,-5.972451204815960590e-01
1.247000000000000000e+04,1.697700885691043160e+00,-3.510031327485022556e-01,-5.744865735781967686e-01
1.247100000000000000e+04,1.643316145313424625e+00,-3.385863529601140787e-01,-5.566125958570757870e-01
1.247200000000000000e+04,1.539529363995895794e+00,-3.394970828057051748e-01,-5.248667580885029160e-01
1.247300000000000000e+04,1.423438996437271120e+00,-3.491340389715184012e-01,-4.962658344995430348e-01
1.247400000000000000e+04,1.256811962092538648e+00,-3.286458875517259681e-01,-4.617777631020315021e-01
1.247500000000000000e+04,1.212272064454560816e+00,-3.394683429073524494e-01,-4.513999449735232039e-01
1.247600000000000000e+04,1.127460779896916065e+00,-4.231231249595641675e-01,-4.313601331298423380e-01
1.247700000000000000e+04,1.138139298799413446e+00,-4.590759896079284474e-01,-4.389939239716538211e-01
1.247800000000000000e+04,1.184491791977971165e+00,-4.329757112628149773e-01,-4.564825694034738701e-01
1.247900000000000000e+04,1.236090957298373372e+00,-3.912189044933298554e-01,-4.659727987086292877e-01
1.248000000000000000e+04,1.315764519516529507e+00,-3.363726028543307378e-01,-4.819949475725495702e-01
1.248100000000000000e+04,1.406107418826394895e+00,-2.920715014481499727e-01,-4.960607839967526855e-01
1.248200000000000000e+04,1.449285636605380123e+00,-2.773225206394407949e-01,-5.000136110075926732e-01
1.248300000000000000e+04,1.496154678290799289e+00,-2.702975594493803313e-01,-5.030234407557228060e-01
1.248400000000000000e+04,1.585060427405775796e+00,-2.691000619242852610e-01,-5.042478283505460457e-01
1.248500000000000000e+04,1.616673862055645339e+00,-2.687183171668894865e-01,-4.988837074654757786e-01
1.248600000000000000e+04,1.644938477233586882e+00,-2.740506345623995865e-01,-4.731495204641218422e-01
1.248700000000000000e+04,1.670031945485570324e+00,-2.905821414430624916e-01,-4.458700093690673438e-01
1.248800000000000000e+04,1.718365545462229749e+00,-2.741168894060421191e-01,-4.368459535941017213e-01
1.248900000000000000e+04,1.787470975366439729e+00,-1.882053905545787442e-01,-4.543735565806361620e-01
1.249000000000000000e+04,1.809545447042467892e+00,-1.569845033884998131e-01,-4.691806089490324627e-01
1.249100000000000000e+04,1.826422010395208018e+00,-1.243477542543356545e-01,-4.867334569501735597e-01
1.249200000000000000e+04,1.844638221126122302e+00,-9.911314928469470986e-02,-5.080413706036404076e-01
1.249300000000000000e+04,1.882866719855112114e+00,-1.066864285692020464e-01,-5.726426490890746956e-01
1.249400000000000000e+04,1.873345188561510444e+00,-1.226789267976093889e-01,-5.875244554146655807e-01
1.249500000000000000e+04,1.858454530172076069e+00,-1.423178504127544652e-01,-6.036681435636898074e-01
1.249600000000000000e+04,1.757243788797005379e+00,-2.100925687888754723e-01,-6.684333623987730455e-01
1.249700000000000000e+04,1.637845348702421377e+00,-2.067785543201122733e-01,-7.116027810143830123e-01
1.249800000000000000e+04,1.338189843759297171e+00,-6.366695959653041748e-02,-8.340954854750101122e-01
1.249900000000000000e+04,1.263266924914237865e+00,3.077518646630721111e-02,-9.130019097458443866e-01
1.250000000000000000e+04,1.244023999677268177e+00,6.803205261800715498e-02,-9.534674153700243293e-01


==> TikZ_plots/500g.csv <==
-1.499999999999999944e-01,2.291213907301425934e-02,2.990969084203243256e-02,2.881677821278572083e-02,3.049042075872421265e-02,3.253733366727828979e-02,1.015807408839464188e-02,1.596148684620857239e-02,1.552477199584245682e-02,1.535755023360252380e-02,1.565835252404212952e-02,3.516507335007190704e-03,6.419559940695762634e-03,6.818078458309173584e-03,7.848699577152729034e-03,8.412276394665241241e-03
-1.297979797979798011e-01,2.291213907301425934e-02,2.985557015430199621e-02,2.881677821278572083e-02,3.048970698886033226e-02,3.253540998037178500e-02,1.015807408839464188e-02,1.596148684620857239e-02,1.552346148904759811e-02,1.535755023360252380e-02,1.565794030759635677e-02,3.516507335007190704e-03,6.419559940695762634e-03,6.818078458309173584e-03,7.848699577152729034e-03,8.411627971775257132e-03
-1.095959595959595800e-01,2.291256075329317632e-02,2.965392915763436291e-02,2.881668148712936833e-02,3.048880971806618850e-02,3.253347340788075026e-02,1.015815107483252801e-02,1.596065178431925816e-02,1.551962584584291351e-02,1.535814748299556623e-02,1.565672740612597189e-02,3.516507335007190704e-03,6.418848878678018802e-03,6.818078458309173584e-03,7.841687352467020811e-03,8.410828775507530122e-03
-8.939393939393938671e-02,2.291324716732897129e-02,2.922589605550857811e-02,2.881632129604069087e-02,3.048800894355818344e-02,3.253230030190273903e-02,1.015861918618895382e-02,1.595958473593166865e-02,1.552041302376447156e-02,1.535888888401548691e-02,1.565516394190916150e-02,3.517296979940040622e-03,6.416046228173960531e-03,6.818569962134243823e-03,7.833647436186096796e-03,8.409281329577739453e-03
-6.919191919191917950e-02,2.291422208994678758e-02,2.868236968636031156e-02,2.881596110495201687e-02,3.048849350407563732e-02,3.253155530423303132e-02,1.015908729754537790e-02,1.595597154039666773e-02,1.552490910342898926e-02,1.535956997706483876e-02,1.565353872859425247e-02,3.518091419705988380e-03,6.413582519860523690e-03,6.819085925086999962e-03,7.826349343132883024e-03,8.407758405178007016e-03
-4.898989898989897229e-02,2.291552873711271907e-02,2.807863879592064488e-02,2.881066372516979945e-02,3.048897806459309467e-02,3.253081030656331668e-02,1.016049786712510186e-02,1.595125848187822423e-02,1.552699390649444830e-02,1.536011125323682308e-02,1.565271338385214317e-02,3.518958754719580650e-03,6.412965664942722917e-03,6.819070266123174705e-03,7.820072204210775854e-03,8.407239674284772493e-03
-2.878787878787877896e-02,2.291628997691823669e-02,2.741961894393744534e-02,2.880307384965545905e-02,3.045317551266173151e-02,3.249978785840811069e-02,1.016198568051263768e-02,1.594944246627261197e-02,1.552504384273830675e-02,1.535972724819537234e-02,1.565318451936689031e-02,3.519826089733172920e-03,6.412348810024921276e-03,6.818710372769798064e-03,7.813291827245645235e-03,8.405581423670474214e-03
-8.585858585858557879e-03,2.291305872208350414e-02,2.676059909195424580e-02,2.858112982477777758e-02,3.040167959425949668e-02,3.246168594530619844e-02,1.016260525276038024e-02,1.595135356997898907e-02,1.552309147074473761e-02,1.535934995109412837e-02,1.565368085722792374e-02,3.518239838279179840e-03,6.446337649906799284e-03,6.819137829552455662e-03,7.803881160497946022e-03,8.401937978436791604e-03
1.161616161616163545e-02,2.285719936950265582e-02,2.591185771136530688e-02,2.827289645004290447e-02,3.021159248391438665e-02,3.202184884009712934e-02,1.016188990440933596e-02,1.595239913581595129e-02,1.552085662957810967e-02,1.535900061836666976e-02,1.565429244210047102e-02,3.514704707773490863e-03,6.483435946051197517e-03,6.819849569718368192e-03,7.794470493750246809e-03,8.402390488514759059e-03
3.181818181818182878e-02,2.273256737251985737e-02,2.479369119785022543e-02,2.776851601102065664e-02,2.980184427776322656e-02,3.149600987783718331e-02,1.016117455605828994e-02,1.594972683836753599e-02,1.551862178841148000e-02,1.535857125648655216e-02,1.565470240970630311e-02,3.517516994462626875e-03,6.472878228394460080e-03,6.832348081920655396e-03,7.759393049212254777e-03,8.403241251793213545e-03
5.202020202020204986e-02,2.256830331769704365e-02,2.367552468433514051e-02,2.693339673509248869e-02,2.939209607161206647e-02,3.090785836700365996e-02,1.004195630389421653e-02,1.594705454091911723e-02,1.551716236628099960e-02,1.535810124894715703e-02,1.565262320463410226e-02,3.516396160407475255e-03,6.427249227339741980e-03,6.863914447383137087e-03,7.722653742685841108e-03,8.400976777412421867e-03
7.222222222222224319e-02,2.206261256562536133e-02,2.217102897079500923e-02,2.607773509146780674e-02,2.861915929172927087e-02,2.970995658234905704e-02,9.899682092888727886e-03,1.588378093326558299e-02,1.551609093310620663e-02,1.535392699460246674e-02,1.564132209033970711e-02,3.507523180886812277e-03,6.430058991802122849e-03,6.923507730455267205e-03,7.667722326947124835e-03,8.386954686692430633e-03
9.242424242424243652e-02,2.155369292378231730e-02,2.064464113207966842e-02,2.459355239804524029e-02,2.767637140872911822e-02,2.851205479769445758e-02,9.534691630247499675e-03,1.570614033899770529e-02,1.545326411467950675e-02,1.534459800110857600e-02,1.561251676158639107e-02,3.347329203060826850e-03,6.709594228576089628e-03,7.293056226189720617e-03,7.626722873749680956e-03,8.338973438871820354e-03
1.126262626262626576e-01,2.097809526970630806e-02,1.939711480282878264e-02,2.310936970462267037e-02,2.658285222424620203e-02,2.734525239498222099e-02,9.060063541789082492e-03,1.501095509710889848e-02,1.532078724081213997e-02,1.517046587309754148e-02,1.547518484815976758e-02,3.152791321180071094e-03,6.989129465350056407e-03,7.776578542213507736e-03,7.820628261604737480e-03,8.144733642135790208e-03
1.328282828282828787e-01,2.040249761563029535e-02,1.831298582923519824e-02,2.178147420877322299e-02,2.542705144637882539e-02,2.625633333009967305e-02,8.505637438925864324e-03,1.431576985522009168e-02,1.492772154271203994e-02,1.485589745950942515e-02,1.513653086194662392e-02,4.205737784746934292e-03,8.348533752613400416e-03,9.789369391393758571e-03,8.014533649459795739e-03,7.870694705943993494e-03
1.530303030303030443e-01,1.998816277183034992e-02,1.722885685564161731e-02,2.055083280551391403e-02,2.427125066851145568e-02,2.516741426521712510e-02,7.947582029271121895e-03,1.372033353418268715e-02,1.452622857044436055e-02,1.452871163875126860e-02,1.466994178501904861e-02,5.278683457355350800e-03,1.056415818926338852e-02,1.180216024057400420e-02,9.710371176592938816e-03,8.707145782487447569e-03
1.732323232323232653e-01,1.966132919606779911e-02,1.750379814672868919e-02,2.024590094118640729e-02,2.395429837422183642e-02,2.496188702501082879e-02,7.728842979712010827e-03,1.317862193717495543e-02,1.398362947201481181e-02,1.418062484751405304e-02,1.388627040114161909e-02,8.182263137683797039e-03,1.409531153645654858e-02,1.547142306353798367e-02,1.214853883398807517e-02,9.859622817017341112e-03
1.934343434343434864e-01,1.989361785502108751e-02,1.861631329991087977e-02,2.089831811308433610e-02,2.397479166080256768e-02,2.569005591044868850e-02,8.057268907127268509e-03,1.303389534840122821e-02,1.341049711820445182e-02,1.383253805627683748e-02,1.319852911634820936e-02,1.259169626655576475e-02,1.839205290513032734e-02,1.969609435354672047e-02,1.654343200183475138e-02,1.399443071665489209e-02
2.136363636363636520e-01,2.070172966394295822e-02,1.972882845309306341e-02,2.179935568457357087e-02,2.462022680023466178e-02,2.641822479588654821e-02,8.476294307533379507e-03,1.333951562504609618e-02,1.284540519635055805e-02,1.437370451768274666e-02,1.277381670177121092e-02,1.846572172022318756e-02,2.348717197045804492e-02,2.445340224715703004e-02,2.093832516968141544e-02,1.881295426648536828e-02
2.338383838383838731e-01,2.199480840349818389e-02,2.280500638010692777e-02,2.484870522893744063e-02,2.640034710643032398e-02,2.885027805226776654e-02,1.068417889379196309e-02,1.396281249633622712e-02,1.239319371004699716e-02,1.509695964711267255e-02,1.256836552454945917e-02,2.503625881871654815e-02,2.866327024707344615e-02,2.957816674975815435e-02,2.617598020144074403e-02,2.478578200261295078e-02
2.540404040404040664e-01,2.484487783173272915e-02,2.595173882503844232e-02,2.789805477330130692e-02,2.818046741262598617e-02,3.142412685681934131e-02,1.289206348005054147e-02,1.574025533894921058e-02,1.222229644006947447e-02,1.667142512334717983e-02,1.383241031600514377e-02,3.213124893473335436e-02,3.397909147895007004e-02,3.526842561206470356e-02,3.150253593879534519e-02,3.115756301319462865e-02
2.742424242424242875e-01,2.769494725996727788e-02,2.921510219175337680e-02,3.171135801800618881e-02,3.101751750727957738e-02,3.482175410411769700e-02,1.545454579925433294e-02,1.752645109117382735e-02,1.256796043692204670e-02,1.864987683331360835e-02,1.509645510746083011e-02,3.916163151957641891e-02,3.936167589987474985e-02,4.143268025697531554e-02,3.736047205041748143e-02,3.777489607921031417e-02
2.944444444444445086e-01,3.153363053239077035e-02,3.292913439298550404e-02,3.655438728863655284e-02,3.405513660220260697e-02,3.825292950113171053e-02,1.871566751815988486e-02,1.991110329581240873e-02,1.387638681219546637e-02,2.093905151010782770e-02,1.782507603299267676e-02,4.615148777886234066e-02,4.468073270706261063e-02,4.740100042903706845e-02,4.362160962242042639e-02,4.435744898337504877e-02
3.146464646464647297e-01,3.570567690831767671e-02,3.664316659421763128e-02,4.151528439700902240e-02,3.715704938906639471e-02,4.216596724953527303e-02,2.202771560981692939e-02,2.229575550045099011e-02,1.610727841975203439e-02,2.380549822723649483e-02,2.093196281928984964e-02,5.307188203259755044e-02,4.987600752817850092e-02,5.303402108810238019e-02,4.937553387134510641e-02,5.090231610371524079e-02
3.348484848484848397e-01,4.005680372834783537e-02,4.038363016612803169e-02,4.655208390044623945e-02,4.083396500012864694e-02,4.607900499793880777e-02,2.550999570715752410e-02,2.519475413557744486e-02,1.897788022547724357e-02,2.667194494436515156e-02,2.408193320801443188e-02,5.996360759073700308e-02,5.484753737263144829e-02,5.861785522141047672e-02,5.501386333956445607e-02,5.732144815445269770e-02
3.550505050505050608e-01,4.469892010275440530e-02,4.454375299758655399e-02,5.122886133870166447e-02,4.451088061119091305e-02,4.999204274634237027e-02,2.900036827090050201e-02,2.815608918746283912e-02,2.216646408322388642e-02,2.967131248062849017e-02,2.740374985023976556e-02,6.598294517443581420e-02,5.951487526741256612e-02,6.380469089844224839e-02,6.044243062338002653e-02,6.348276966801985610e-02
3.752525252525252819e-01,4.934103647716097524e-02,4.870387582904507628e-02,5.573585800094695009e-02,4.815374742656252510e-02,5.382941700200660762e-02,3.255499836754052745e-02,3.083473306064558189e-02,2.543645424209123318e-02,3.270341213379183293e-02,3.072556649246509577e-02,7.187828942526769405e-02,6.415619850237716526e-02,6.899152657547401313e-02,6.578329452632603047e-02,6.955937871621058199e-02
3.954545454545455030e-01,5.495910169488296693e-02,5.271622995290597968e-02,6.049112425181280700e-02,5.173766745458186628e-02,5.766383856413660053e-02,3.604579941854980235e-02,3.342064865293434273e-02,2.865844402067953614e-02,3.554624041303791615e-02,3.391860719065294821e-02,7.708227132316224084e-02,6.871302080571010940e-02,7.383572340561046776e-02,7.116229448503026689e-02,7.519010971458865711e-02
4.156565656565657241e-01,6.088169889978847088e-02,5.644859798304088794e-02,6.583305473899005167e-02,5.532158748260120051e-02,6.149826012626660038e-02,3.897265715083078619e-02,3.597149145897485245e-02,3.183393720877356059e-02,3.811025430403489067e-02,3.708280411249074981e-02,8.223750733646990885e-02,7.326984310904305353e-02,7.864586152296013100e-02,7.656597829245481712e-02,8.064765480202595871e-02
4.358585858585858341e-01,6.632397524132239985e-02,6.018096601317576844e-02,7.117498522616726164e-02,5.879934004428435251e-02,6.557499671722949453e-02,4.189951488311175615e-02,3.851559014265903969e-02,3.491104957176105472e-02,4.042172325426251350e-02,4.026267945286768346e-02,8.662150435522134040e-02,7.737870823133106979e-02,8.305306425606667764e-02,8.187438226585677659e-02,8.552410398319930385e-02
4.560606060606060552e-01,7.162111282727305628e-02,6.361006249562582704e-02,7.581197692065412552e-02,6.226048172863367369e-02,6.980434983632857748e-02,4.439276020203640483e-02,4.096921103385395280e-02,3.767937681655565002e-02,4.277481500509638934e-02,4.335939057484553688e-02,9.104472666832900962e-02,8.145319837379080830e-02,8.745206134154598354e-02,8.697861131583677075e-02,9.040055316437267674e-02
4.762626262626262763e-01,7.682516482062533292e-02,6.691122306325349156e-02,8.029460819532667493e-02,6.572162341298300181e-02,7.403370295542764656e-02,4.682792060391390704e-02,4.332507712295201319e-02,4.043051279433934608e-02,4.498573015559362287e-02,4.597615313924634933e-02,9.561604973315358802e-02,8.543354245814607784e-02,9.175404288420471732e-02,9.199739536659345962e-02,9.465013815332629088e-02
4.964646464646464974e-01,8.188872265129062966e-02,7.021238363088115608e-02,8.481092425205279117e-02,6.882477109255971670e-02,7.792823232298877467e-02,4.892642351091078950e-02,4.560397660245336243e-02,4.305101038398102126e-02,4.669722097066507371e-02,4.830703777533082444e-02,1.000036107290009219e-01,8.897326807027020057e-02,9.600317617660458769e-02,9.651187543631686849e-02,9.873981622389754742e-02
5.166666666666667185e-01,8.693040494690830455e-02,7.387274418415254451e-02,8.933850043983428135e-02,7.189783645329628214e-02,8.168112992113249482e-02,5.077209273021825175e-02,4.779798111044947923e-02,4.567150797362269643e-02,4.840871178573653150e-02,5.050874333147716694e-02,1.040729685483587352e-01,9.251299368239432330e-02,9.994452625236070753e-02,1.009341780022673662e-01,1.023216606071087609e-01
5.368686868686869396e-01,9.181896493918297042e-02,7.762544426544543130e-02,9.365432359214545532e-02,7.478255468847865017e-02,8.541341238634279909e-02,5.218730906005919490e-02,4.991300873528650706e-02,4.816807670822161047e-02,5.005837070393544253e-02,5.259840376882436025e-02,1.078150976302695574e-01,9.564596498663698043e-02,1.036901847827638168e-01,1.050869587249110143e-01,1.056535364914606839e-01
5.570707070707071606e-01,9.660646755577965983e-02,8.132553024224288551e-02,9.753482496959300918e-02,7.758882975509293067e-02,8.890012347898476608e-02,5.351964447168647276e-02,5.198346513436648969e-02,5.063502179926522573e-02,5.168803448844893483e-02,5.450915245874508874e-02,1.113198954437477906e-01,9.874054908882790027e-02,1.072077273179565804e-01,1.092397394475546624e-01,1.087160630631732183e-01
5.772727272727272707e-01,1.012715915826689211e-01,8.459495682341978962e-02,1.012401916306664845e-01,8.039510482170718342e-02,9.238683457162670531e-02,5.434842420772428850e-02,5.394395649937581971e-02,5.297170087491184787e-02,5.292438925906464697e-02,5.623834464147502848e-02,1.146220647994936753e-01,1.013284301624767930e-01,1.103671623216812975e-01,1.127269730580971185e-01,1.112961944011613830e-01
5.974747474747474918e-01,1.058853911737461240e-01,8.786438340459669372e-02,1.045587796681755610e-01,8.324191552766371793e-02,9.524557491770499484e-02,5.517720394376211118e-02,5.566192731841142216e-02,5.504942812339659597e-02,5.389315700854856866e-02,5.777313781317246905e-02,1.174078339128460796e-01,1.033929736433003427e-01,1.133931015762743716e-01,1.160214510735302074e-01,1.136949979565788360e-01
6.176767676767677129e-01,1.097728700875815894e-01,9.099303510327706734e-02,1.078773677056846236e-01,8.608907419442933528e-02,9.798152109637578433e-02,5.583250269553633599e-02,5.727620280619333260e-02,5.710760250786768577e-02,5.470915537836700676e-02,5.910375177621327719e-02,1.198802048694147804e-01,1.053699056497119507e-01,1.157848501850975154e-01,1.187219235247390092e-01,1.157137566355248837e-01
6.378787878787879340e-01,1.136603490014170548e-01,9.385024094070773537e-02,1.106264188247461783e-01,8.866749233915970085e-02,1.007174672750465599e-01,5.642365896858167473e-02,5.840050612869227692e-02,5.886164305011994807e-02,5.539940976109145737e-02,6.035944936421641649e-02,1.214389424717561838e-01,1.066187269069951149e-01,1.175438772778948093e-01,1.212734620070872738e-01,1.175368907125296514e-01
6.580808080808081550e-01,1.169523886492540021e-01,9.670744677813840340e-02,1.132094134652420481e-01,9.063748314584404997e-02,1.028316217504774976e-01,5.662325708114048645e-02,5.952480945119121430e-02,6.055387360552170334e-02,5.597675968984738154e-02,6.132371482282916730e-02,1.229976800740975734e-01,1.078675481642782652e-01,1.189961684297567712e-01,1.229890957545857894e-01,1.190429367576317371e-01
6.782828282828283761e-01,1.199366275379853825e-01,9.956465261556907143e-02,1.152568674999085996e-01,9.260747395252841296e-02,1.045720692576530969e-01,5.672195576288258795e-02,6.048734445512218144e-02,6.203630569421791918e-02,5.636369738634958854e-02,6.204107724880198599e-02,1.235478790777417846e-01,1.085692209047306317e-01,1.197166775035828773e-01,1.242295546677139040e-01,1.200429227768139984e-01
6.984848484848484862e-01,1.224049495460386300e-01,1.017856406941716890e-01,1.170194034559811080e-01,9.439662114619724875e-02,1.061412114155338010e-01,5.636723246800461051e-02,6.129124121310042944e-02,6.350247143004422723e-02,5.672185723064497587e-02,6.232151616176937609e-02,1.237410878588715291e-01,1.091806874756657136e-01,1.202364383273788334e-01,1.249193331033237042e-01,1.207201493214224014e-01
7.186868686868687073e-01,1.241618986900845517e-01,1.039306870347739414e-01,1.179593219159391915e-01,9.612399904567005271e-02,1.067097097067528089e-01,5.579256391126869580e-02,6.170235131674543794e-02,6.478726309141019657e-02,5.682481204798096874e-02,6.260195507473677312e-02,1.227293799947527242e-01,1.092515820267521559e-01,1.195975684245582926e-01,1.251234338202854013e-01,1.204916248901138354e-01
7.388888888888889284e-01,1.254329797150333936e-01,1.058697763800212910e-01,1.184358244758617340e-01,9.714065420456485800e-02,1.072782079979718167e-01,5.521789535453278108e-02,6.165558673993055266e-02,6.587832076189008290e-02,5.692776686531696162e-02,6.228634297458005009e-02,1.211699081089934599e-01,1.090838271549705168e-01,1.186859124132360610e-01,1.244485861871164334e-01,1.193370588184733683e-01
7.590909090909091494e-01,1.257591383325851186e-01,1.070107968771199930e-01,1.185499604751646396e-01,9.741578240421951140e-02,1.071874250115183030e-01,5.369161720358464618e-02,6.156057899231147379e-02,6.656759738823592176e-02,5.625696259524960025e-02,6.169628798264670949e-02,1.182615923320142343e-01,1.086590314263626011e-01,1.163992248954805464e-01,1.231057582727397015e-01,1.169886895290583734e-01
7.792929292929293705e-01,1.257505948503167270e-01,1.081518173742186950e-01,1.175316143391373913e-01,9.769091060387416481e-02,1.065957533502402549e-01,5.212637452378143105e-02,6.114799536463039198e-02,6.725687401458176062e-02,5.542878574629814953e-02,6.054382057463664202e-02,1.150912563842102915e-01,1.074848048831405362e-01,1.140037296058302591e-01,1.211764425881176194e-01,1.135044187067972554e-01
7.994949494949495916e-01,1.245643802613572576e-01,1.083846818371150683e-01,1.165132682031101430e-01,9.666030679074821830e-02,1.056931997230006332e-01,5.038408444902647138e-02,6.064583219919719714e-02,6.693344244750579208e-02,5.407799732295313910e-02,5.917740580900562875e-02,1.107546096529852531e-01,1.063105783399184850e-01,1.094335084128360697e-01,1.179259933158137708e-01,1.084297892278760361e-01
8.196969696969697017e-01,1.226032768626093006e-01,1.083497154528106909e-01,1.146474466460922631e-01,9.559816315814455290e-02,1.041829383060567382e-01,4.843001887927877308e-02,5.957392236103916522e-02,6.660958183800508303e-02,5.245482662518747424e-02,5.747549711349653895e-02,1.063371447494891042e-01,1.041055896029095679e-01,1.048076913390948578e-01,1.144702148243797596e-01,1.028323079206302365e-01
8.398989898989899228e-01,1.202139832541353620e-01,1.073508395943154059e-01,1.124938494693839691e-01,9.400535883564732631e-02,1.025830676248055268e-01,4.646449424750089680e-02,5.803678669613344943e-02,6.578249302713985724e-02,5.042965752973523064e-02,5.553058645025337609e-02,1.009644250739024224e-01,1.011288589115142134e-01,9.989029974429505798e-02,1.095425479513867650e-01,9.644930594472576890e-02
8.601010101010101438e-01,1.175094266449903252e-01,1.059343579325468104e-01,1.098330345782936035e-01,9.189666421488502934e-02,1.005867515818524294e-01,4.439495580291126509e-02,5.620284275753380243e-02,6.455444293223423780e-02,4.820026412188033876e-02,5.325331399384279629e-02,9.543976848644207533e-02,9.761481167118499225e-02,9.490829095898239975e-02,1.046148810783937566e-01,8.983496957075115530e-02
8.803030303030304760e-01,1.143657706428829468e-01,1.045178762707782288e-01,1.066543455217182634e-01,8.978796959412271850e-02,9.859043553889931810e-02,4.232541735832161256e-02,5.355098375438668151e-02,6.243674174634997881e-02,4.580527732937780122e-02,5.073451206124548335e-02,8.965941098883639659e-02,9.301797678153701787e-02,8.964529746292804191e-02,9.878969797263556507e-02,8.290450388707654161e-02
9.005050505050505860e-01,1.107958322307256716e-01,1.021768570616184285e-01,1.034756564651429650e-01,8.716915582694363673e-02,9.624787756159676466e-02,4.014322543282997785e-02,5.089912475123958835e-02,6.015549165372993667e-02,4.339966042982154604e-02,4.810287203529051842e-02,8.378036911726935432e-02,8.842114189188909901e-02,8.417222645748807797e-02,9.296307048826732422e-02,7.594230521677387824e-02
9.207070707070706961e-01,1.066765066234225817e-01,9.980428678179123492e-02,1.001182120442228457e-01,8.450216873355438640e-02,9.316967688359359401e-02,3.792688164657216643e-02,4.809523153493498043e-02,5.698232719690491527e-02,4.098769161693479463e-02,4.542342771328327505e-02,7.776287274912005443e-02,8.324936598478441252e-02,7.862071595859604356e-02,8.699996816956677426e-02,6.883049226988578739e-02
9.409090909090910282e-01,1.025022810376036153e-01,9.732577298376639263e-02,9.675641586824680618e-02,8.171554425612644057e-02,9.009147620559039560e-02,3.600784235173882381e-02,4.526225969426640738e-02,5.380916274007986611e-02,3.869184569411623920e-02,4.272578434433747796e-02,7.157606905305897993e-02,7.761704548485738597e-02,7.261044334189921401e-02,8.099384122870353919e-02,6.171486472484502550e-02
9.611111111111111382e-01,9.827156584612055379e-02,9.443640483655318940e-02,9.302329070845251346e-02,7.866963107365959607e-02,8.718862301508052692e-02,3.449649571244219060e-02,4.229742369081716802e-02,5.036785379846243915e-02,3.659047108790455111e-02,4.002796532797309875e-02,6.508683038985405012e-02,7.176751875250342305e-02,6.660017072520245385e-02,7.429905178663535892e-02,5.451543049852282385e-02
9.813131313131314704e-01,9.384287478262909321e-02,9.154703668933994454e-02,8.894420186352107460e-02,7.562267673845075866e-02,8.437574961970500942e-02,3.298514907314554351e-02,3.923469436098816349e-02,4.690926357957699716e-02,3.448608584095289031e-02,3.787832519463922576e-02,5.861972334263405859e-02,6.551042406971990806e-02,6.067764783853407673e-02,6.750924921269804702e-02,4.731599627220054588e-02
1.001515151515151691e+00,8.930739525164414772e-02,8.837425854555776283e-02,8.486916725126740502e-02,7.257047385121699612e-02,8.147093502395513775e-02,3.191182281695352507e-02,3.619906909035209425e-02,4.320152206017043722e-02,3.236797137937344471e-02,3.582385019599990117e-02,5.236305375333622641e-02,5.925385246065785483e-02,5.476133196481960258e-02,6.111536652277494569e-02,4.089019793876055853e-02
1.021717171717171802e+00,8.478286511690724669e-02,8.499899938862325033e-02,8.084510522644935970e-02,6.951827096398326133e-02,7.800476028611952328e-02,3.099062014658006403e-02,3.323345111886811393e-02,3.922755783508152100e-02,3.024985691779400257e-02,3.390996657603276287e-02,4.610638416403842893e-02,5.299791851491301997e-02,4.889163338739418302e-02,5.475370151142758268e-02,3.487068041075100377e-02
1.041919191919192134e+00,8.027848616836748274e-02,8.162374023168869619e-02,7.682104320163127276e-02,6.658286172236997646e-02,7.453858554828386718e-02,2.996920020959481512e-02,3.038407104175600351e-02,3.547079220235710428e-02,2.837892657735188034e-02,3.215802893034509780e-02,4.030409697249293793e-02,4.684018091409974244e-02,4.302694317057222800e-02,4.850229047270779303e-02,3.020286613002274786e-02
1.062121212121212244e+00,7.575426185529157697e-02,7.821141034355497124e-02,7.277413859629239257e-02,6.375205440794094736e-02,7.126727771210994433e-02,2.857506361872035744e-02,2.801158979603949120e-02,3.191247720278990452e-02,2.656052197837851722e-02,3.039036122714426982e-02,3.461695885022196550e-02,4.103066543731941074e-02,3.805269256236473024e-02,4.230730388583817114e-02,2.581497324656659501e-02
1.082323232323232576e+00,7.120530082435845565e-02,7.479823666667359539e-02,6.871501376866709365e-02,6.095164385025805126e-02,6.807344784259175552e-02,2.718092702784588588e-02,2.570781383906598633e-02,2.858542239108910823e-02,2.504790906694754141e-02,2.858441000332750601e-02,2.958331415592792280e-02,3.540194093633323297e-02,3.328530710998003905e-02,3.656727474632278513e-02,2.282373105639568314e-02
1.102525252525252686e+00,6.665633979342538984e-02,7.138506298979224729e-02,6.482881276260664405e-02,5.827016112269787357e-02,6.487961797307362222e-02,2.572929500686326615e-02,2.394298732326307494e-02,2.590355496682856390e-02,2.363086929458451529e-02,2.678001227794022526e-02,2.472377743453202034e-02,3.051408215996309972e-02,2.943861849322362834e-02,3.131801543600819943e-02,2.029102135725547110e-02
1.122727272727273018e+00,6.233952997550099018e-02,6.787979462245148643e-02,6.122507835262767928e-02,5.558867839513767506e-02,6.188742576785702387e-02,2.424610846218617013e-02,2.231675376201384953e-02,2.338654650349063918e-02,2.235282753716621301e-02,2.502868268741019822e-02,2.103942865717201363e-02,2.562622338359291443e-02,2.594652914157720078e-02,2.692399168109910548e-02,1.817967902543388137e-02
1.142929292929293128e+00,5.806481349447670942e-02,6.432655537705489479e-02,5.763471472685472580e-02,5.317484771363496093e-02,5.922769488053641895e-02,2.284203493834899984e-02,2.119827322513943846e-02,2.149290492312450063e-02,2.118725894908109544e-02,2.327735309688018506e-02,1.782903771329701070e-02,2.163121553754948634e-02,2.334669967581392766e-02,2.311318744657771262e-02,1.653360629902729181e-02
1.163131313131313238e+00,5.415660390656151096e-02,6.077331613165828927e-02,5.447390819985998417e-02,5.109772350621810677e-02,5.656796399321582097e-02,2.162964983908278668e-02,2.007979268826502739e-02,1.962314966636198588e-02,2.012266052656064980e-02,2.189943310949347272e-02,1.537143853010062775e-02,1.793587547742679297e-02,2.114254786826346919e-02,2.016293533723562126e-02,1.500196333859385445e-02
1.183333333333333570e+00,5.058951980235348866e-02,5.729334509888902444e-02,5.131310167286521479e-02,4.902059929880123179e-02,5.419156022782505716e-02,2.041726473981655965e-02,1.914850869292866742e-02,1.825879083574168116e-02,1.911934785869952996e-02,2.053251042280071492e-02,1.339154197296903853e-02,1.498965896421969660e-02,1.908434918818542950e-02,1.743770822968040979e-02,1.400419251223606297e-02
1.203535353535353680e+00,4.720865118825257056e-02,5.381813551918368521e-02,4.871248500216877886e-02,4.719854007675319124e-02,5.195368653754999649e-02,1.950399945679121005e-02,1.825414119566215465e-02,1.739164411731319512e-02,1.838906732708400077e-02,1.942686538227239579e-02,1.177282662554294916e-02,1.278542513351598603e-02,1.743530866094121501e-02,1.560952377338139206e-02,1.308310274415620811e-02
1.223737373737374012e+00,4.458749404921050208e-02,5.034292593947830435e-02,4.649426341871815138e-02,4.555072742619529352e-02,4.975170378064298210e-02,1.864228810695248845e-02,1.769734294319740692e-02,1.675391411899866331e-02,1.788183428789966514e-02,1.842242870665574198e-02,1.080610321302493543e-02,1.058119130281225118e-02,1.585967016768695392e-02,1.387263138803547860e-02,1.265878990328872002e-02
1.243939393939394122e+00,4.208147698581024554e-02,4.722951192299138651e-02,4.437096079444113189e-02,4.390291477563740968e-02,4.812940472989268165e-02,1.796980809015273281e-02,1.736385130421539205e-02,1.623875064152763281e-02,1.741340028663940220e-02,1.771898585533910470e-02,9.918004487341777406e-03,9.436871876722510016e-03,1.482674861139389108e-02,1.285921822442805292e-02,1.232979868671775503e-02
1.264141414141414455e+00,4.050684568039164546e-02,4.416547520926814019e-02,4.283910009009490871e-02,4.278686583609144639e-02,4.650710567914236038e-02,1.754349107184353593e-02,1.700909210118745421e-02,1.572425679399979889e-02,1.698223992757246989e-02,1.723023272143704709e-02,9.584063194563762975e-03,8.552330851029334158e-03,1.379382705510081783e-02,1.184580506082061682e-02,1.227907645847746247e-02
1.284343434343434565e+00,3.893221437497305926e-02,4.158203173583907564e-02,4.130723938574870635e-02,4.169955993134050187e-02,4.510555334302186054e-02,1.711906770384137924e-02,1.662573962186261398e-02,1.561134351335208108e-02,1.664212958351489122e-02,1.671725964805575310e-02,9.250121901785753747e-03,7.679181144654768400e-03,1.288543814416344239e-02,1.113646123874623660e-02,1.224183223567997664e-02
1.304545454545454675e+00,3.804851291172230143e-02,3.949527776706954207e-02,4.034138170302159487e-02,4.065718335917255927e-02,4.391742157103711852e-02,1.675915226342186704e-02,1.636597559713499558e-02,1.549843023270436500e-02,1.634085262921142201e-02,1.631643288073756151e-02,9.243648871592614197e-03,7.513524780964515003e-03,1.208184073163784573e-02,1.050875319308794756e-02,1.223591096882764052e-02
1.324747474747475007e+00,3.735387738444322786e-02,3.740852379829999463e-02,3.942574536812724212e-02,3.976472999325496999e-02,4.291755773758254566e-02,1.639923682300235136e-02,1.619273107805880435e-02,1.548909057667740251e-02,1.617911335389194197e-02,1.613644794892316742e-02,9.272337593046282508e-03,7.347868417274260738e-03,1.140104327287738695e-02,1.004841760080908697e-02,1.206076723505920996e-02
1.344949494949495117e+00,3.672437086562013731e-02,3.593523914726072521e-02,3.869192961141023485e-02,3.888369293298329921e-02,4.213646863434880596e-02,1.615646795608706096e-02,1.603880502360304633e-02,1.550029259037883148e-02,1.603856207302209805e-02,1.601513624884421186e-02,9.328753830054379789e-03,7.365057492296413211e-03,1.095087778479854335e-02,9.748671005705207560e-03,1.164016844312967466e-02
1.365151515151515449e+00,3.610986077697394409e-02,3.492262731991403052e-02,3.816079778829952612e-02,3.807865004795426417e-02,4.136288869432792198e-02,1.608123604503156404e-02,1.592163082233090735e-02,1.553488042064971215e-02,1.594250537127960693e-02,1.592888689610651165e-02,9.392838618948256071e-03,7.390142989985529036e-03,1.055090571888646876e-02,9.486616645507591622e-03,1.117677459253058232e-02
1.385353535353535559e+00,3.574991281234391610e-02,3.391001549256734970e-02,3.759656991168205259e-02,3.727360716292524301e-02,4.066124225973311024e-02,1.604835137434677816e-02,1.583390353104119352e-02,1.558210547637527837e-02,1.585248086642029527e-02,1.592913411361424406e-02,9.335203310130294960e-03,7.416436728759351685e-03,1.041984532611844524e-02,9.381363388228368058e-03,1.066501895635193174e-02
1.405555555555555669e+00,3.542853316399644653e-02,3.332079011752594327e-02,3.699230041068857916e-02,3.653158403196703208e-02,3.995959582513830544e-02,1.608225688292287334e-02,1.577719911987922677e-02,1.560640084781071864e-02,1.582261646297325464e-02,1.598815487710317229e-02,9.144865155109701410e-03,7.442968485730019033e-03,1.029118994719819581e-02,9.254893190132054345e-03,1.028678982640818078e-02
1.425757575757576001e+00,3.514341596112283833e-02,3.282874144820941559e-02,3.636486643234072835e-02,3.600243933474451402e-02,3.925592025842905564e-02,1.611588480978625587e-02,1.573344939528931521e-02,1.559529768295830378e-02,1.579275205952621747e-02,1.599067129802578258e-02,8.845114131921233760e-03,7.465375899774610510e-03,1.022841551532959088e-02,9.026602348171276421e-03,9.948214410948879455e-03
1.445959595959596111e+00,3.487786457686276737e-02,3.233669277889290178e-02,3.569728727987408340e-02,3.547329463752200290e-02,3.854151850997637047e-02,1.614809691224643878e-02,1.570776993238212280e-02,1.554653227228267216e-02,1.575491818705710215e-02,1.597581989010820810e-02,8.595383813524282504e-03,7.484868979207416097e-03,1.016564108346098769e-02,8.815438046663718122e-03,9.713638007476359942e-03
1.466161616161616443e+00,3.454038470815530559e-02,3.231766925649153660e-02,3.506974797200808347e-02,3.513771707799889787e-02,3.782711676152368530e-02,1.618030901470662516e-02,1.567458136459303625e-02,1.545671885851933325e-02,1.571572063237486327e-02,1.591627395434701275e-02,8.477030200475736688e-03,7.503564994237555026e-03,1.001319240739470366e-02,8.709439027556225774e-03,9.493925940608893138e-03
1.486363636363636553e+00,3.418719591909196581e-02,3.234951853457924270e-02,3.458067847455142951e-02,3.482258209823981682e-02,3.718135930121574395e-02,1.613108261004369409e-02,1.561718271124931494e-02,1.538810126073969844e-02,1.571172162350900625e-02,1.584394274802714692e-02,8.364914543275503780e-03,7.519865099875255345e-03,9.850985393607009435e-03,8.624929488638003253e-03,9.354719468848901598e-03
1.506565656565656885e+00,3.374071024641582539e-02,3.236859690760526820e-02,3.418982105588764392e-02,3.450797120342883467e-02,3.667235755203717557e-02,1.608039556363046255e-02,1.555978405790559016e-02,1.538988383412217761e-02,1.570772261464315270e-02,1.580264191912103197e-02,8.313185861207590330e-03,7.534312392678738958e-03,9.614056580621711465e-03,8.580083087751828874e-03,9.239981468779382909e-03
1.526767676767676996e+00,3.329074106797692140e-02,3.234292719715992082e-02,3.379896363722385139e-02,3.419374753540273260e-02,3.620136948093518464e-02,1.603731768149251752e-02,1.555939903932315738e-02,1.539166640750465678e-02,1.570086871706979567e-02,1.576134109021491703e-02,8.268927108633434414e-03,7.545594042640811974e-03,9.371267619552460515e-03,8.540040794408551572e-03,9.171155601153236844e-03
1.546969696969697106e+00,3.285611066574038730e-02,3.231725748671458037e-02,3.353465962558582758e-02,3.387952386737662358e-02,3.585641655556009999e-02,1.600186313094407314e-02,1.556807780100162575e-02,1.537647659776827935e-02,1.569504729231217116e-02,1.575605158446952841e-02,8.238318623979190916e-03,7.548988163176027777e-03,9.153224271164401432e-03,8.526227695207206844e-03,9.108584766204462155e-03
1.567171717171717438e+00,3.245046802965546179e-02,3.208984329223015658e-02,3.327939175114741355e-02,3.354807858608145621e-02,3.551146363018501534e-02,1.598073335693214747e-02,1.555176441796085086e-02,1.536126752067400528e-02,1.569135693976949492e-02,1.575457623050685249e-02,8.213567799828239840e-03,7.460533675647462552e-03,8.944276144821227195e-03,8.512414596005863851e-03,9.050069415398974762e-03
1.587373737373737548e+00,3.205834581375611309e-02,3.185961633060901965e-02,3.301144292135750613e-02,3.321590010815428373e-02,3.516651070480992375e-02,1.596773520610244440e-02,1.553208625391992725e-02,1.536486299575910881e-02,1.568766658722682214e-02,1.575399012753477337e-02,8.192286013336769201e-03,7.372079188118898195e-03,8.776884367335480164e-03,8.505011672341033363e-03,9.021505011276039973e-03
1.607575757575757880e+00,3.172495001844714835e-02,3.163021013341901083e-02,3.272832384860389215e-02,3.291326745230624407e-02,3.478068893122285982e-02,1.596631557121509434e-02,1.552419398218809858e-02,1.536845847084421061e-02,1.568305662946037002e-02,1.575402507616451356e-02,8.173294836113068756e-03,7.225041184793242963e-03,8.619152916910155157e-03,8.498067508949280063e-03,8.992115795103415576e-03
1.627777777777777990e+00,3.139155422313818361e-02,3.140662903030102399e-02,3.244081045102818750e-02,3.265812910958062337e-02,3.438947827311646804e-02,1.596572818839023591e-02,1.552354057500249414e-02,1.536754120462205733e-02,1.567964066937009918e-02,1.575407431965709926e-02,8.156455293939853315e-03,7.068310071650124593e-03,8.499316517720631806e-03,8.491277908347838119e-03,8.960905899629159274e-03
1.647979797979798322e+00,3.108806834080211912e-02,3.118224408546589263e-02,3.209920013673203676e-02,3.240299076685499574e-02,3.399826761501006239e-02,1.596691075744771302e-02,1.552371656111423658e-02,1.536579456148594834e-02,1.567825038010978514e-02,1.575415739368080104e-02,8.142133443711714255e-03,6.964750331602698880e-03,8.391109501288939940e-03,8.484607830745954579e-03,8.938445026392773107e-03
1.668181818181818432e+00,3.080627333750976179e-02,3.095402246623346620e-02,3.176374979215561972e-02,3.218797611805996467e-02,3.366651962675158011e-02,1.596809332650518665e-02,1.552909530227676582e-02,1.536316415636335315e-02,1.567628306949601924e-02,1.575302009927630545e-02,8.132303794044769621e-03,6.911673755270334243e-03,8.315856209273251448e-03,8.477596798849460977e-03,8.921923414456840382e-03
1.688383838383838542e+00,3.056040509546361153e-02,3.072580084700103631e-02,3.150284810880218250e-02,3.198680202716034510e-02,3.335529812892902568e-02,1.596633694244255219e-02,1.552602550152455685e-02,1.536007996165547618e-02,1.567411651464694494e-02,1.575114602127784813e-02,8.121629672689634899e-03,6.866695667814835466e-03,8.248381626869798200e-03,8.470088346580468067e-03,8.903482143229916532e-03
1.708585858585858874e+00,3.037073727273619655e-02,3.047778396401184045e-02,3.131941044968109683e-02,3.180129987266751279e-02,3.304407663110646431e-02,1.596335188932905894e-02,1.552250257824642696e-02,1.535868218724846350e-02,1.567114864047152237e-02,1.575088293300834497e-02,8.109013668664562940e-03,6.853928532352237396e-03,8.198953994576029317e-03,8.461580303313046350e-03,8.883521579371604637e-03
1.728787878787878984e+00,3.018823763942719146e-02,3.021434327501066816e-02,3.115200039783212749e-02,3.166947654173552645e-02,3.282647847481869052e-02,1.596237168009861235e-02,1.551866693504174236e-02,1.536264635458576937e-02,1.566789059060763947e-02,1.575061984473884527e-02,8.098441064526199981e-03,6.841161396889640194e-03,8.161239470315084440e-03,8.448659703720625899e-03,8.864820056658534453e-03
1.748989898989899316e+00,3.009971220309176979e-02,2.995090258600949240e-02,3.100201284991012385e-02,3.153765321080354012e-02,3.261859501898306535e-02,1.596427470743637042e-02,1.552153704368060098e-02,1.536618326369335735e-02,1.566678115281521996e-02,1.575007921289298465e-02,8.093377320496437238e-03,6.834517396995045367e-03,8.134293066943262471e-03,8.438003203826056203e-03,8.847707801782582829e-03
1.769191919191919427e+00,3.001256839425814685e-02,2.971601462075981054e-02,3.090613177802229924e-02,3.143782462206786560e-02,3.242026863673382053e-02,1.596604615809810862e-02,1.552603312334511869e-02,1.536454150486552678e-02,1.566744840671855515e-02,1.574940608365310232e-02,8.088296043436513094e-03,6.829348680233580243e-03,8.112837685059891973e-03,8.436376929771486136e-03,8.834180131460502711e-03
1.789393939393939537e+00,2.997761185798652334e-02,2.948421739882591333e-02,3.081025070613447464e-02,3.136755979711474546e-02,3.225661125627807962e-02,1.596136003975661549e-02,1.552650639055541334e-02,1.536289974603769794e-02,1.566654960203849381e-02,1.574909073031796614e-02,8.082361129573643194e-03,6.826498835245395705e-03,8.090998199630439203e-03,8.434750655716914333e-03,8.824594955127114393e-03
1.809595959595959869e+00,2.994265532171490329e-02,2.928915280638226537e-02,3.073998840727449819e-02,3.129729497216162531e-02,3.209295387582233872e-02,1.595667392141512236e-02,1.552455632679927179e-02,1.536217381756482640e-02,1.566427261306241325e-02,1.574923397715399451e-02,8.076573530148166771e-03,6.825319948433497368e-03,8.073613047599792480e-03,8.432670826624974816e-03,8.811644585024347096e-03
1.829797979797979979e+00,2.993249520659446716e-02,2.915451900294912385e-02,3.067333332638610965e-02,3.127555921673774719e-02,3.201075643301010132e-02,1.595538109540939331e-02,1.552310958504676819e-02,1.536158737134158889e-02,1.566254720091819763e-02,1.574932411313056946e-02,8.072835168872206577e-03,6.824583280831575394e-03,8.073613047599792480e-03,8.430536420565088590e-03,8.796067598388379941e-03
1.850000000000000089e+00,2.993249520659446716e-02,2.903008647263050079e-02,3.064369037747383118e-02,3.127555921673774719e-02,3.201075643301010132e-02,1.595538109540939331e-02,1.552310958504676819e-02,1.536130718886852264e-02,1.566254720091819763e-02,1.574932411313056946e-02,8.069248870015144348e-03,6.824583280831575394e-03,8.073613047599792480e-03,8.430022746324539185e-03,8.790166117250919342e-03


==> TikZ_plots/900g.csv <==
-1.499999999999999944e-01,3.806951269507408142e-02,4.756390303373336792e-02,4.795103892683982849e-02,4.720519483089447021e-02,5.014504492282867432e-02,2.523038163781166077e-02,2.350853197276592255e-02,1.950148865580558777e-02,2.256191149353981018e-02,1.853120513260364532e-02,6.748336367309093475e-03,7.082465570420026779e-03,9.244602173566818237e-03,8.725850842893123627e-03,5.376906134188175201e-03
-1.297979797979798011e-01,3.807076935341783402e-02,4.756378705466104279e-02,4.795103892683982849e-02,4.720519483089447021e-02,5.014504492282867432e-02,2.522324757412787791e-02,2.350781162967232815e-02,1.950148865580558777e-02,2.256191149353981018e-02,1.853120513260364532e-02,6.748336367309093475e-03,7.082465570420026779e-03,9.241950596444194893e-03,8.725417844145266777e-03,5.373653511402494073e-03
-1.095959595959595800e-01,3.807243287901752871e-02,4.756276418184755134e-02,4.792167948469611138e-02,4.720519483089447021e-02,5.014504492282867432e-02,2.521502814029006126e-02,2.350691499811960461e-02,1.950059009451622638e-02,2.255414303411850535e-02,1.853120513260364532e-02,6.738395188227911010e-03,7.082465570420026779e-03,9.237540179068852442e-03,8.723468688817586150e-03,5.366981389393957018e-03
-8.939393939393938671e-02,3.807398454487843920e-02,4.755859303102081409e-02,4.784905155486494227e-02,4.719889281581648305e-02,5.014548816636567319e-02,2.520698491259183369e-02,2.349395602070993364e-02,1.949710432360707638e-02,2.254952390171426069e-02,1.850561010939339585e-02,6.726680525336941989e-03,7.080841414387923326e-03,9.233129761693511725e-03,8.721519533489905524e-03,5.360309267385419962e-03
-6.919191919191917950e-02,3.807542350164055261e-02,4.755442188019407684e-02,4.777642362503378010e-02,4.719055566929516304e-02,5.014624495608424604e-02,2.519896867577958721e-02,2.347856057074828098e-02,1.949611285828576832e-02,2.255024518716950907e-02,1.845732790089928479e-02,6.717632443642258637e-03,7.077458202917497922e-03,9.228581904758233201e-03,8.719408872591930676e-03,5.355361238620440570e-03
-4.898989898989897229e-02,3.806979873110211132e-02,4.748318394459641323e-02,4.742887184310653342e-02,4.701801235914734867e-02,5.014700174580281888e-02,2.519507779288869542e-02,2.311594345733096467e-02,1.949869901950861475e-02,2.254797086261926820e-02,1.807469376082783061e-02,6.709972227472623015e-03,7.074026629484637778e-03,9.223989949204579666e-03,8.717275573790954010e-03,5.351181433432800928e-03
-2.878787878787877896e-02,3.799083932677870673e-02,4.740093358604394874e-02,4.671425234334819487e-02,4.662673471379337464e-02,5.011420802030314148e-02,2.519235596605754954e-02,2.262422484451890106e-02,1.949592807762434363e-02,2.254347132962239084e-02,1.768796685080088402e-02,6.710588693360060308e-03,7.065935348785135073e-03,9.219193404293165445e-03,8.711538823530734499e-03,5.347001628245161287e-03
-8.585858585858557879e-03,3.791187992245530908e-02,4.714635502260894340e-02,4.599963284358986326e-02,4.623545706843940062e-02,5.008008907466599685e-02,2.518511109666736816e-02,2.189308077055116333e-02,1.949563354155827918e-02,2.254304361636479820e-02,1.729129186234116405e-02,6.722570973583228554e-03,7.057844068085631500e-03,9.214396859381752958e-03,8.704276318475397470e-03,5.343177303320002965e-03
1.161616161616163545e-02,3.752740262469429766e-02,4.683157448477043294e-02,4.528501334383153165e-02,4.549244374171138722e-02,4.969653093636858254e-02,2.517714433709243929e-02,2.101374686031618963e-02,1.949612638155497069e-02,2.254250277098970856e-02,1.688581759190650733e-02,6.712778333873613626e-03,7.049910512883608357e-03,9.210826958079868995e-03,8.691596691137443501e-03,5.339420823239336179e-03
3.181818181818182878e-02,3.702136932862467450e-02,4.609370089053907438e-02,4.364272012694739300e-02,4.473433568550733153e-02,4.928585589191297051e-02,2.517424157764235060e-02,2.014766505267006486e-02,1.949211116250861020e-02,2.254185347897368769e-02,1.644602350861876922e-02,6.680432505233612796e-03,7.042726973189501229e-03,9.207521112063155391e-03,8.674007144033820532e-03,5.378962645570319577e-03
5.202020202020204986e-02,3.586043619886217920e-02,4.535450101116272892e-02,4.195306398157515326e-02,4.346853588477963409e-02,4.875383373063012921e-02,2.516422243441740134e-02,1.935827244445826809e-02,1.947712843453851955e-02,2.254145917237511398e-02,1.590414775806121145e-02,6.676414728990248681e-03,7.035543433495394100e-03,9.186740729663134264e-03,8.657505605214962582e-03,5.552143251122695390e-03
7.222222222222224319e-02,3.459868171493517275e-02,4.409368518255642189e-02,4.017918377932507001e-02,4.202253409560250536e-02,4.791566785158416636e-02,2.501368424768089446e-02,1.856887983624647132e-02,1.921088203015004076e-02,2.249335751860343305e-02,1.536871502341823244e-02,6.732663067534832603e-03,7.283401112699613641e-03,9.159130284290582097e-03,8.642558523123617178e-03,5.725323856675071203e-03
9.242424242424243652e-02,3.313086248100997888e-02,4.241605178249906877e-02,3.804997000293378756e-02,4.035477905698473672e-02,4.707750197253820351e-02,2.467701008423239112e-02,1.786882586113031079e-02,1.880658118997537154e-02,2.237631719196034666e-02,1.513258591627999680e-02,6.788911406079415657e-03,7.660209434614962364e-03,9.168208278019127425e-03,8.694182850306507448e-03,6.147095693724711346e-03
1.126262626262626576e-01,3.144154720182336382e-02,4.034474348289528167e-02,3.592075622654250511e-02,3.870425303711617221e-02,4.627546716972661539e-02,2.394253538562857164e-02,1.722752475721502780e-02,1.789757496058709194e-02,2.085133086279237005e-02,1.506893845044240260e-02,7.536175170170724726e-03,8.037017756530311086e-03,9.255901199630435852e-03,9.001559784554630586e-03,6.943720448137503248e-03
1.328282828282828787e-01,2.975416936368886420e-02,3.767592129817056573e-02,3.409184884610145377e-02,3.711504022575394524e-02,4.551141265084151372e-02,2.336045323566210766e-02,1.662100349284487133e-02,1.714381738271260683e-02,1.940746199696286728e-02,1.579791801005827126e-02,8.350171147781632400e-03,1.000561636690975274e-02,9.343594121241744280e-03,9.308936718802753724e-03,7.740345202550295151e-03
1.530303030303030443e-01,2.813859684976116951e-02,3.501256313931554870e-02,3.292357520638120733e-02,3.573813953723277426e-02,4.474735813195641204e-02,2.304082564748507339e-02,1.743664176043814226e-02,1.658064110800831770e-02,1.812042172589040795e-02,1.652689756967413992e-02,1.053997282669663117e-02,1.222450578206113816e-02,1.022123333781139315e-02,1.045695392976217671e-02,9.145346945184066809e-03
1.732323232323232653e-01,2.652302433583346788e-02,3.249060648282032365e-02,3.175530156666096088e-02,3.539205970028128784e-02,4.461001531630951616e-02,2.294612757464956423e-02,1.825228002803142013e-02,1.663544572720459386e-02,1.723751099933859901e-02,1.844276099655680484e-02,1.336333105270047852e-02,1.501165273612535891e-02,1.115183387712264003e-02,1.209405824759000360e-02,1.134204821221239737e-02
1.934343434343434864e-01,2.632568226077835680e-02,3.062293761377673715e-02,3.088326706510920172e-02,3.504597986332979448e-02,4.455608162587379462e-02,2.339782499043412470e-02,2.008833434495159789e-02,1.715020518507153965e-02,1.667027517950300103e-02,2.050820312973360149e-02,1.662453554726693941e-02,1.906945949139558782e-02,1.208243441643388864e-02,1.450971303768902251e-02,1.364391336437474275e-02
2.136363636363636520e-01,2.701411095887898059e-02,2.895137384525035135e-02,3.198056221077021782e-02,3.583796630802066341e-02,4.450214793543808001e-02,2.404132575218458426e-02,2.227725011594510265e-02,1.891071753755667675e-02,1.788177597751798228e-02,2.277867257453313268e-02,2.140654982771153514e-02,2.312726624666580286e-02,1.508937538670950852e-02,1.780330437015574876e-02,1.765414909915180922e-02
2.338383838383838731e-01,2.770253965697960438e-02,2.950818595715632570e-02,3.307785735643124087e-02,3.745518264691487242e-02,4.562128074977005177e-02,2.526449893443442896e-02,2.475428588650395792e-02,2.099739850479334299e-02,1.976566095419874172e-02,2.522197966047235243e-02,2.622168841293793379e-02,2.766443061326184435e-02,1.825670172685406670e-02,2.180754919396635932e-02,2.166438483392888609e-02
2.540404040404040664e-01,3.028286284403658782e-02,3.021138332901853255e-02,3.432469071801905885e-02,3.907239898580907450e-02,4.679443550888587322e-02,2.652492296901413915e-02,2.732831212968501663e-02,2.380353872148986694e-02,2.298824462024820145e-02,2.766528674641156871e-02,3.130735240215962167e-02,3.229900516077163775e-02,2.223645817336906277e-02,2.631619111033259295e-02,2.592025673324258733e-02
2.742424242424242875e-01,3.350278497716512732e-02,3.228030593489179811e-02,3.697986484860939227e-02,4.207188525913236471e-02,4.796759026800170161e-02,2.867141489862258183e-02,2.996347695840887934e-02,2.717773367621302907e-02,2.650938436450200886e-02,3.021637303334499813e-02,3.645802684807960409e-02,3.693357970828143461e-02,2.692985183137406799e-02,3.103165806241986110e-02,3.095066940845437459e-02
2.944444444444445086e-01,3.699200612077426648e-02,3.532186364056974504e-02,3.988487076838260342e-02,4.514416439390291774e-02,4.968372861244472333e-02,3.086077075576386386e-02,3.256350033279119954e-02,3.099690413955195900e-02,3.039432837917546010e-02,3.277494486275016328e-02,4.196058302619178060e-02,4.196553152875704545e-02,3.162324548937907320e-02,3.632639913887056315e-02,3.598108208366616184e-02
3.146464646464647297e-01,4.120560001608775114e-02,3.894436474693008937e-02,4.342273978164516018e-02,4.858581469868528124e-02,5.165362436024436427e-02,3.371589756399830107e-02,3.509846586786716238e-02,3.467466561300957401e-02,3.429715543306680742e-02,3.532644998169430506e-02,4.726555926496045501e-02,4.703023065737944874e-02,3.676317945380327273e-02,4.162114021532126173e-02,4.108686617657620471e-02
3.348484848484848397e-01,4.541919391140121498e-02,4.289078200846987987e-02,4.696060879490769613e-02,5.248538301395786615e-02,5.362352010804398439e-02,3.656182440728600325e-02,3.763189020067760765e-02,3.831607277653990146e-02,3.814143047577045476e-02,3.787629409532826397e-02,5.230395488274466875e-02,5.207262813075991259e-02,4.194274995335846301e-02,4.695622062677568681e-02,4.649228488823956007e-02
3.550505050505050608e-01,4.995936801180376335e-02,4.717260767813036271e-02,5.059917252295889623e-02,5.647452413874986393e-02,5.602945738222792765e-02,3.932718841435695750e-02,3.993500188553972957e-02,4.192029078774721362e-02,4.178616791956925314e-02,4.030760347972084379e-02,5.716363134631161774e-02,5.696219132040689082e-02,4.688533983917459597e-02,5.229405744619068652e-02,5.189770359990295012e-02
3.752525252525252819e-01,5.451623156712714913e-02,5.145443334779084554e-02,5.437711868744282001e-02,6.071248636226471429e-02,5.850734144395373926e-02,4.209255242142791176e-02,4.209476642725218376e-02,4.549798690633159032e-02,4.525746718782436284e-02,4.246065312745070375e-02,6.170106780374633865e-02,6.185175451005386210e-02,5.174136474781099171e-02,5.747793657592248362e-02,5.711125188959485788e-02
3.954545454545455030e-01,5.894285325958113081e-02,5.600245370124659616e-02,5.815506485192674380e-02,6.494453096164710948e-02,6.099021133055845117e-02,4.449016817752927955e-02,4.407365537551962559e-02,4.898931640683147626e-02,4.852415078613611654e-02,4.461370277518056371e-02,6.615475863768989495e-02,6.666862684359058100e-02,5.610257434997600878e-02,6.247837127087429998e-02,6.218319566597968473e-02
4.156565656565657241e-01,6.321438423593539468e-02,6.061308956780370183e-02,6.183434710660003913e-02,6.903096459690097331e-02,6.380488755410695934e-02,4.683842444882047040e-02,4.603697946659655871e-02,5.200652708891847359e-02,5.157111281591209712e-02,4.619114898269181119e-02,7.046426026806863752e-02,7.112269130358259139e-02,6.016160464073515290e-02,6.727536601031001984e-02,6.715188760444035232e-02
4.358585858585858341e-01,6.747427509084812092e-02,6.515500070700645796e-02,6.542573011496113922e-02,7.311739823215482326e-02,6.661956377765546056e-02,4.878878275049861740e-02,4.754401778826934655e-02,5.477893278622199269e-02,5.453609738010412045e-02,4.767465162340601970e-02,7.477376189844735233e-02,7.557675576357457403e-02,6.421477133030131790e-02,7.150864656754254978e-02,7.155273318686944384e-02
4.560606060606060552e-01,7.157755720886498085e-02,6.960668360263251586e-02,6.901711312332224624e-02,7.720510459267831971e-02,6.933875889725336916e-02,5.060156775525725958e-02,4.905105610994214133e-02,5.734673142072486268e-02,5.712407457334043454e-02,4.899210288826655324e-02,7.874627939397121912e-02,7.996978410335993381e-02,6.777666541266569311e-02,7.571191904058530153e-02,7.595357876929856311e-02
4.762626262626262763e-01,7.568083932688185467e-02,7.405836649825857376e-02,7.259895396237420195e-02,8.129288202738320368e-02,7.200584951398426858e-02,5.184981968888782711e-02,5.042106928437852659e-02,5.966186895408378404e-02,5.961689937956473478e-02,5.006633689570165469e-02,8.270862445736333612e-02,8.427292330816474331e-02,7.133855949503006832e-02,7.973630783817088619e-02,8.015670065570322522e-02
4.964646464646464974e-01,7.973535400933537409e-02,7.861911452267228428e-02,7.612768459211773087e-02,8.511212024504516416e-02,7.445538657480668676e-02,5.307167641714427564e-02,5.161621446152095394e-02,6.188317018249605422e-02,6.197033619514968200e-02,5.109209160409616812e-02,8.654588945643208742e-02,8.857606251296955280e-02,7.462304324698947056e-02,8.376069663575647084e-02,8.408828922509956061e-02
5.166666666666667185e-01,8.375722861270623598e-02,8.324660391835686513e-02,7.965641522186127366e-02,8.875991435578184374e-02,7.670617486174063915e-02,5.397683145036807906e-02,5.281135963866338823e-02,6.402653499592583786e-02,6.434710037594701393e-02,5.194177687708798757e-02,9.038315445550082483e-02,9.245749756159360455e-02,7.766419126553247843e-02,8.712316881052348250e-02,8.801987779449589600e-02
5.368686868686869396e-01,8.758040751189044570e-02,8.756927670473514669e-02,8.285035835686306582e-02,9.220992993853646680e-02,7.877358642399087674e-02,5.488198648359188248e-02,5.383991197020191605e-02,6.622277363900408442e-02,6.673892597242729596e-02,5.279146215007980703e-02,9.393345531782032465e-02,9.615601752406162384e-02,8.069291016745099021e-02,9.043159694978307461e-02,9.182979910790493860e-02
5.570707070707071606e-01,9.125782286938735610e-02,9.173977524238687009e-02,8.542368241049473621e-02,9.487036360214423647e-02,8.083064270809445229e-02,5.571683067949787654e-02,5.484576367503964101e-02,6.842873105568368641e-02,6.922553585962840095e-02,5.352349044445853243e-02,9.737674426253059567e-02,9.985453748652964312e-02,8.340612177618909884e-02,9.352214950759196732e-02,9.544856492957923266e-02
5.772727272727272707e-01,9.485689960669758947e-02,9.563018892557896555e-02,8.799700646412639271e-02,9.753079726575197839e-02,8.283209968024890513e-02,5.652100242188889956e-02,5.582345430426956245e-02,7.041271259884158973e-02,7.170894181740372630e-02,5.409548342662545695e-02,1.006704509170222583e-01,1.027915687462245820e-01,8.611933338492719359e-02,9.641857053494692908e-02,9.906733075125348509e-02
5.974747474747474918e-01,9.810404800746777565e-02,9.946499510699957636e-02,9.020411626344500278e-02,9.990153012228789042e-02,8.450141298277856483e-02,5.732552447615770624e-02,5.676317615177819964e-02,7.239669414199950692e-02,7.412303398869884985e-02,5.466747640879238146e-02,1.037734883103093031e-01,1.055855118578852420e-01,8.861138585775554799e-02,9.931499156230190473e-02,1.016297223275180600e-01
6.176767676767677129e-01,1.010323998639791471e-01,1.032118801708633432e-01,9.238851604230960413e-02,1.021847615271569421e-01,8.617072628530822453e-02,5.813078447705074397e-02,5.754229211489932105e-02,7.428306110889898450e-02,7.660167082995947285e-02,5.501792610197191874e-02,1.066313892711874822e-01,1.083794549695459020e-01,9.103746517289006135e-02,1.012301507000266665e-01,1.041007850286814751e-01
6.378787878787879340e-01,1.035720282384341440e-01,1.065552536803177353e-01,9.450649144543830926e-02,1.037292592040157668e-01,8.762041526947778047e-02,5.887443156239632186e-02,5.828597771637088892e-02,7.613687559370127533e-02,7.918802113607865956e-02,5.535686599628094479e-02,1.087315228246052146e-01,1.091279550203193144e-01,9.309130918199155780e-02,1.031358589702791179e-01,1.063510340837213880e-01
6.580808080808081550e-01,1.061116566128891409e-01,1.095530349847632090e-01,9.581274101383321917e-02,1.048797818735218018e-01,8.884466694339385184e-02,5.939828188724770308e-02,5.894024203230197045e-02,7.763487826461532015e-02,8.115865459680692007e-02,5.552569583493818794e-02,1.106425527502194195e-01,1.098568073928314487e-01,9.479791289279970723e-02,1.040831511897580830e-01,1.072153677058469701e-01
6.782828282828283761e-01,1.079566932890820424e-01,1.116600287139102310e-01,9.711899058222814296e-02,1.056602733309937037e-01,9.006891861730990934e-02,5.990588760462603468e-02,5.953902895596215744e-02,7.867280271370995226e-02,8.299249026781785332e-02,5.539945038040877678e-02,1.114838662504737538e-01,1.105856597653435969e-01,9.602731922887071392e-02,1.044585155356331646e-01,1.080797013279725383e-01
6.984848484848484862e-01,1.097557353547011505e-01,1.136749266750071985e-01,9.774473374916553547e-02,1.056018990324414930e-01,9.089385441414796207e-02,6.034002528846806740e-02,6.013781587962233055e-02,7.960148298080105267e-02,8.411065816167349884e-02,5.527320492587936562e-02,1.123251797507280741e-01,1.100196146161748212e-01,9.657323788632850292e-02,1.042167046208222203e-01,1.076157441948865923e-01
7.186868686868687073e-01,1.108378076285777697e-01,1.141881458163841456e-01,9.815847718867366789e-02,1.055435247338892824e-01,9.148533277623727145e-02,6.062461716638108122e-02,6.040016768488829652e-02,7.995115275428552049e-02,8.500209210381201586e-02,5.464552522798709483e-02,1.117323952361772704e-01,1.087113929672255397e-01,9.711915654378629192e-02,1.025980152452233285e-01,1.063165066319017027e-01
7.388888888888889284e-01,1.115386715966113218e-01,1.147013649577610928e-01,9.855486614178378402e-02,1.047670429489180044e-01,9.207681113832658082e-02,6.075540189690404463e-02,6.064739512963931295e-02,8.013888496224653990e-02,8.500887316868557808e-02,5.376382749775786979e-02,1.108195967380933705e-01,1.073596765444273654e-01,9.614192207713909144e-02,1.009793258696244228e-01,1.050172690689168131e-01
7.590909090909091494e-01,1.114608602044823427e-01,1.138446238882185046e-01,9.817378328171222357e-02,1.036737411730790370e-01,9.223934816343089260e-02,6.078006790888908911e-02,6.069393537326346622e-02,7.956337710265418139e-02,8.465362583233114468e-02,5.288005048294824872e-02,1.087283653199758310e-01,1.043859177730479398e-01,9.473146443360523639e-02,9.808267795662861666e-02,1.027988743995919135e-01
7.792929292929293705e-01,1.109899366842509033e-01,1.127290464418696375e-01,9.779270042164067700e-02,1.021987044664173089e-01,9.215283490312806136e-02,6.064773331660425204e-02,6.044707476529596196e-02,7.863094432407725931e-02,8.344882627228675243e-02,5.166411680898568698e-02,1.059774408252468630e-01,1.014121590016685004e-01,9.300100355946254449e-02,9.511634760060685978e-02,9.990357871989430372e-02
7.994949494949495916e-01,1.100614581971489092e-01,1.110213889212013222e-01,9.737133916418871937e-02,1.005973588568988691e-01,9.206632164282524400e-02,6.032326566626423914e-02,6.020021415732845771e-02,7.691886992623714336e-02,8.156226387941648004e-02,5.044818313502312523e-02,1.027671138990483291e-01,9.817541330907116059e-02,9.004537201375265032e-02,9.179871309252875256e-02,9.687085664548109043e-02
8.196969696969697017e-01,1.085508632552521779e-01,1.089948552127590758e-01,9.631545914925605800e-02,9.857631457539370312e-02,9.132254762731617515e-02,5.963352701319370869e-02,5.932053098788649809e-02,7.426742662653429417e-02,7.918677889010823645e-02,4.915888756227262957e-02,9.910654004906696568e-02,9.426732186252156920e-02,8.697955274587916563e-02,8.808396324122326482e-02,9.331865132781529126e-02
8.398989898989899228e-01,1.068994583800875198e-01,1.062809095521903141e-01,9.525957913432339663e-02,9.652802323569625864e-02,9.055187557648780583e-02,5.870334726735146336e-02,5.830756054210751299e-02,7.090965925761609501e-02,7.555616046473387359e-02,4.774957161109704556e-02,9.522397194124793129e-02,9.035923041597196392e-02,8.329163986938743769e-02,8.424815036910977828e-02,8.976644601014947822e-02
8.601010101010101438e-01,1.047949588942359428e-01,1.035669638916215524e-01,9.419394028773736549e-02,9.420629802917251938e-02,8.930332461355018625e-02,5.754539726947648093e-02,5.673965928931530567e-02,6.691106602711964502e-02,7.151178334144321636e-02,4.633861812333735231e-02,9.076630491515655375e-02,8.620907072104233571e-02,7.950050934419827797e-02,8.018250533306627015e-02,8.592639449965007448e-02
8.803030303030304760e-01,1.024853043530664504e-01,1.003345856001759268e-01,9.263451660231339369e-02,9.188457282264876624e-02,8.784433448741575667e-02,5.602766809068314424e-02,5.453133317546077219e-02,6.259135699642567885e-02,6.689122185167589718e-02,4.482938878130740545e-02,8.630863788906514844e-02,8.192223208990502548e-02,7.520950092826857170e-02,7.569401857681629098e-02,8.183737979777479243e-02
9.005050505050505860e-01,9.997622164028695246e-02,9.693214420719802049e-02,9.107509291688944963e-02,8.931436638026933605e-02,8.638534436128132710e-02,5.422873987556180164e-02,5.232300706160626647e-02,5.820076677544879645e-02,6.145369100116616912e-02,4.332010545234597082e-02,8.139721033421558338e-02,7.763539345876775688e-02,7.091849251233890705e-02,7.101697641710127962e-02,7.774836509589956590e-02
9.207070707070706961e-01,9.719084408478043113e-02,9.341111818123438992e-02,8.940528869433868320e-02,8.671225767603800427e-02,8.472697532489659178e-02,5.196451833260036512e-02,4.957573333284807232e-02,5.347572621401690263e-02,5.593007350059728267e-02,4.174563535810869169e-02,7.637252502271342502e-02,7.301789168357036841e-02,6.637331081487066187e-02,6.621320477607134380e-02,7.350337155351160945e-02
9.409090909090910282e-01,9.436768378399659762e-02,8.971387203566894009e-02,8.728560800825573007e-02,8.416389731303824950e-02,8.292235611257997574e-02,4.970568739905745215e-02,4.667734300714102003e-02,4.866010474996679269e-02,5.008122144291396460e-02,4.017116526387139175e-02,7.092903449384023451e-02,6.832032860658074358e-02,6.179013105769691483e-02,6.128637306015674580e-02,6.915017405111544002e-02
9.611111111111111382e-01,9.119456414688477397e-02,8.600715430281102858e-02,8.517624501932462289e-02,8.167330575447290242e-02,8.111773690026340133e-02,4.745477485419603153e-02,4.316624943173271584e-02,4.362605760593776805e-02,4.438313227681735251e-02,3.875696729701731680e-02,6.548196142614863546e-02,6.353456675360359684e-02,5.723828286738988358e-02,5.630817367889614372e-02,6.449379940291262436e-02
9.813131313131314704e-01,8.801096708536165769e-02,8.228265177522778306e-02,8.317772684563662366e-02,7.943173268249142938e-02,7.917896554831503619e-02,4.524424461572997685e-02,3.935550191399570658e-02,3.887513544510673436e-02,3.943168745980890622e-02,3.735681747871234110e-02,5.994536655170140671e-02,5.844780286548197090e-02,5.271977795276502204e-02,5.120911189372772537e-02,5.925125517734272651e-02
1.001515151515151691e+00,8.476028505735658247e-02,7.855837198674056610e-02,8.098158828706096546e-02,7.720518646581167599e-02,7.722972658884678931e-02,4.348990660813143588e-02,3.556980776008475398e-02,3.504875186638864437e-02,3.507811165121431374e-02,3.622255290132797567e-02,5.445178849397715876e-02,5.336103897736037271e-02,4.831400374388251928e-02,4.622278097440426364e-02,5.400871095177286335e-02
1.021717171717171802e+00,8.150960302935150725e-02,7.483533100550801564e-02,7.862540871658169062e-02,7.529914188959573040e-02,7.528484055523876339e-02,4.173556860053291573e-02,3.183684516396504544e-02,3.161226892085961665e-02,3.107701145269101128e-02,3.553944398285893008e-02,4.957789377279259169e-02,4.844631546796023674e-02,4.405902459228513979e-02,4.168478725530335577e-02,4.906061996166909828e-02
1.041919191919192134e+00,7.852174362265637586e-02,7.111229002427543744e-02,7.646422918799911095e-02,7.339309731337975706e-02,7.347772374376748683e-02,4.066050254571910993e-02,2.810388256784530220e-02,2.879080867539619143e-02,2.852940421099512194e-02,3.485633506438987755e-02,4.470399905160797605e-02,4.357287365718032213e-02,3.980404544068771172e-02,3.714679353620239932e-02,4.434761071541594435e-02
1.062121212121212244e+00,7.557753250793523836e-02,6.767569858185551457e-02,7.430322908827217965e-02,7.206264407527086802e-02,7.167060693229625190e-02,3.960861869132716040e-02,2.505049697149232604e-02,2.703148761081343790e-02,2.661650026383287349e-02,3.398619075243637655e-02,3.986414228752758332e-02,3.869943184640045608e-02,3.656062648064520304e-02,3.352805156099983308e-02,3.963460146916285287e-02
1.082323232323232576e+00,7.280112775708318107e-02,6.431391166777329638e-02,7.214560565874457432e-02,7.088044880774453660e-02,6.999901686272179402e-02,3.852011183358625829e-02,2.213292728648233454e-02,2.554104228313134467e-02,2.503193765641722676e-02,3.307312335487815058e-02,3.504575705094093580e-02,3.443158969366094668e-02,3.334266763202420325e-02,3.013621255554681244e-02,3.554468027357411686e-02
1.102525252525252686e+00,7.018675836590787531e-02,6.154368537952015911e-02,7.021807409411215395e-02,6.999212898658443982e-02,6.841102652865224676e-02,3.724527038065299916e-02,2.044781048998696796e-02,2.447354811243956929e-02,2.425069917408492759e-02,3.206200680082145482e-02,3.113500391334932463e-02,3.022217515551975722e-02,3.021495573448099853e-02,2.674437355009382650e-02,3.167866072452888565e-02
1.122727272727273018e+00,6.775121873190372013e-02,5.894731591834929951e-02,6.829054252947970582e-02,6.928078472183075986e-02,6.682825155141219886e-02,3.569063644464391671e-02,1.915537305161597523e-02,2.376043307872346966e-02,2.369517185862870731e-02,3.095470950756267631e-02,2.796173498729303750e-02,2.615171827647811559e-02,2.748030463319012587e-02,2.438810984347205765e-02,2.781264117548360587e-02
1.142929292929293128e+00,6.586316534989332394e-02,5.657115447463351154e-02,6.646207337027670858e-02,6.862341185425012424e-02,6.552132561043495784e-02,3.404123748278067851e-02,1.789560796571365228e-02,2.350368405317838569e-02,2.367786380370436733e-02,2.989942886145238038e-02,2.485866367926372472e-02,2.269710972484090261e-02,2.474565353189928443e-02,2.216441947480612962e-02,2.519605922417636479e-02
1.163131313131313238e+00,6.397511196788292775e-02,5.480007828169459333e-02,6.491905449904193659e-02,6.802497985680923398e-02,6.421439966945771682e-02,3.234632563384495785e-02,1.785185410929853583e-02,2.339931715432281775e-02,2.362239854389830418e-02,2.899931341512428790e-02,2.279008535538473712e-02,1.924250117320369310e-02,2.242804756185813944e-02,2.029968783345926023e-02,2.268760130150855592e-02
1.183333333333333570e+00,6.261101382847424068e-02,5.313610407093328353e-02,6.337603562780713684e-02,6.747274092024163616e-02,6.306034247777859980e-02,3.067216934745333606e-02,1.780810025288341938e-02,2.336730948767625979e-02,2.353060000216211645e-02,2.808570915892451281e-02,2.072150703150572870e-02,1.613158329321884299e-02,2.051495343910991406e-02,1.855469754512959618e-02,2.045557631924528955e-02
1.203535353535353680e+00,6.141352881891814358e-02,5.221093757526239221e-02,6.202562480143196388e-02,6.703751139443772655e-02,6.206579111944202781e-02,2.924004255686317444e-02,1.786259130814923587e-02,2.336314844706922911e-02,2.343737127663451936e-02,2.712252856895914360e-02,1.899084162472172016e-02,1.394973946806397913e-02,1.873487918208817729e-02,1.681438287550961891e-02,1.888963802448478599e-02
1.223737373737374012e+00,6.052377394965212376e-02,5.152729355874552386e-02,6.104407816783503221e-02,6.666912298160182493e-02,6.107123976110544195e-02,2.784849297083230937e-02,1.807915907073093589e-02,2.326968183980212407e-02,2.334472610652561439e-02,2.660122230185334863e-02,1.754167582385062277e-02,1.176789564290909446e-02,1.725813720849394065e-02,1.508444685131607975e-02,1.732369972972426508e-02
1.243939393939394122e+00,5.977000983732220357e-02,5.134845661534892525e-02,6.006253153423810748e-02,6.640108324016222308e-02,6.018112194312003060e-02,2.679419115461197098e-02,1.829572683331263244e-02,2.317818297950743206e-02,2.325662606434955940e-02,2.581151472526039409e-02,1.617162320546332993e-02,1.022699248611059521e-02,1.578139523489972135e-02,1.337814652049607207e-02,1.602633921751380960e-02
1.264141414141414455e+00,5.915354485995676093e-02,5.116961967195231969e-02,5.921117937736652265e-02,6.611939096676497374e-02,5.957428077431624336e-02,2.596315029124510176e-02,1.853238326377693382e-02,2.309278988157890955e-02,2.310868155458110917e-02,2.510440910835591566e-02,1.493784966740150169e-02,9.061476423095217447e-03,1.450621132016339729e-02,1.194455244170937978e-02,1.492052068887589518e-02
1.284343434343434565e+00,5.876586455229736161e-02,5.130676567387434939e-02,5.864694040505536582e-02,6.544210505958381052e-02,5.896743960551246999e-02,2.545166748101070422e-02,1.877203562707989090e-02,2.299369416660728208e-02,2.294579579289120208e-02,2.481757702265638063e-02,1.384494348488597357e-02,7.895960360079851831e-03,1.329478092507665327e-02,1.051095836292270311e-02,1.384981559398557396e-02
1.304545454545454675e+00,5.837818424463796230e-02,5.149930262401596071e-02,5.808270143274420205e-02,6.476481915240264731e-02,5.836151316520672011e-02,2.493729320484187884e-02,1.895033503821830223e-02,2.288618214605863538e-02,2.280246519613038370e-02,2.452451926066455748e-02,1.287394923200197924e-02,7.403686361931338666e-03,1.225190536494980866e-02,9.427431651214766145e-03,1.313039031773521534e-02
1.324747474747475007e+00,5.810055717169492623e-02,5.162432543569017013e-02,5.768723254000326928e-02,6.413111334751832315e-02,5.775663835693007481e-02,2.442083117885487931e-02,1.911778385142555090e-02,2.279073854345360639e-02,2.269840362946380294e-02,2.418616779969266078e-02,1.203604341731936631e-02,6.961294597634557109e-03,1.132933114812928292e-02,8.627008445233523906e-03,1.241096504148484804e-02
1.344949494949495117e+00,5.784709036384608205e-02,5.169443014519439078e-02,5.736728705239481363e-02,6.355527183562281746e-02,5.715176354865343644e-02,2.406655786520512513e-02,1.921526282068670641e-02,2.271439779095268258e-02,2.262477939768910845e-02,2.384781633872077103e-02,1.136733069740693790e-02,6.586227214744284041e-03,1.051069017356237416e-02,7.844242097521759299e-03,1.169254372520607717e-02
1.365151515151515449e+00,5.759632321514814718e-02,5.175548272995945248e-02,5.704408657056683069e-02,6.294220326360239204e-02,5.654051249449715960e-02,2.392589219121482938e-02,1.930321537941213222e-02,2.266787220757883817e-02,2.261525879083126425e-02,2.366777494375386925e-02,1.072823201462910596e-02,6.514733223120461325e-03,1.003081428726567900e-02,7.334402030679025575e-03,1.106379506688680986e-02
1.385353535353535559e+00,5.735253139010877688e-02,5.180568117527543925e-02,5.671677292388049157e-02,6.223575727669690416e-02,5.592682414670363533e-02,2.382121192587949993e-02,1.938843347516097312e-02,2.263723645692985315e-02,2.260042594161783963e-02,2.357703540685441440e-02,1.016397367768465815e-02,6.443239231496639477e-03,9.569554707750364472e-03,6.824561963836297054e-03,1.043504640856754775e-02
1.405555555555555669e+00,5.710873956506941351e-02,5.174883607688907095e-02,5.638945927719415940e-02,6.150413614462450079e-02,5.531313579891011800e-02,2.381855295619324242e-02,1.946593275431689543e-02,2.262854326913652653e-02,2.258462025123480002e-02,2.352078514678967308e-02,9.636495823864159316e-03,6.380877166009523045e-03,9.455559650429707155e-03,6.489657741683193398e-03,9.806297750248287384e-03
1.425757575757576001e+00,5.662398833390157316e-02,5.162840892252382186e-02,5.610050387937592919e-02,6.064615700255444192e-02,5.475466235039194718e-02,2.381304173944823535e-02,1.954343203347281774e-02,2.261298895324956662e-02,2.258760081821471061e-02,2.355730230332590130e-02,9.348872672463467981e-03,6.342715752573907344e-03,9.341564593109049838e-03,6.263988103034318772e-03,9.250298185989139568e-03
1.445959595959596111e+00,5.604574585782599178e-02,5.131891419437260848e-02,5.589606052124899277e-02,5.978817786048439692e-02,5.420417753574059694e-02,2.380163171625158253e-02,1.955443556796072901e-02,2.259448356304449151e-02,2.258826897377911105e-02,2.359049831460965224e-02,9.061249521062780116e-03,6.304554339138291642e-03,9.286661023014923175e-03,6.063136800246896746e-03,8.708133733739128329e-03
1.466161616161616443e+00,5.544923147079718756e-02,5.086939853897952390e-02,5.569161716312206328e-02,5.906513313234956764e-02,5.365246465300609752e-02,2.376477642610730009e-02,1.952876648554361869e-02,2.258854601511817162e-02,2.258632916589837711e-02,2.359262651594366475e-02,8.837509781616464596e-03,6.249990674522834695e-03,9.268370967382710129e-03,5.949486593418047697e-03,8.248631309674356663e-03
1.486363636363636553e+00,5.478297838493462191e-02,5.043049697754718730e-02,5.542091238736660680e-02,5.835803583321862165e-02,5.308835130054612161e-02,2.367878669703932584e-02,1.950523440870403219e-02,2.258244781917517416e-02,2.257972730222024965e-02,2.359333908280663791e-02,8.660219991640648318e-03,6.173154090823668172e-03,9.156403330330823917e-03,5.835836386589199516e-03,7.885247128113103202e-03
1.506565656565656885e+00,5.411672529907204932e-02,5.004398681138131494e-02,5.493337362349606096e-02,5.773920299832725755e-02,5.252423794808613877e-02,2.360568691914426143e-02,1.951174024785963176e-02,2.257256079711407459e-02,2.257300397009687210e-02,2.354856190913788561e-02,8.507956153357060236e-03,6.096317507124500781e-03,8.977890746615943204e-03,5.778113900942299583e-03,7.521862946551847139e-03
1.526767676767676996e+00,5.355833099650894602e-02,4.965747664521544258e-02,5.442285048401328956e-02,5.718728073477077900e-02,5.195893895983894062e-02,2.356777749829567017e-02,1.951374321669904419e-02,2.256526351914896547e-02,2.257932983245226899e-02,2.350378473546913677e-02,8.403359585526569073e-03,6.003619420051782389e-03,8.797239633029417180e-03,5.731324231408562765e-03,7.303280795137436464e-03
1.546969696969697106e+00,5.303632984287601215e-02,4.929611290755014225e-02,5.387205074852981224e-02,5.659763180990595721e-02,5.138272101365421590e-02,2.352986807744707892e-02,1.950816555869320720e-02,2.256396401869135981e-02,2.257502827534311682e-02,2.346465286378213513e-02,8.308542064677423497e-03,5.830160176657946981e-03,8.612943598783005458e-03,5.699959720071409719e-03,7.087877949044062327e-03
1.567171717171717438e+00,5.251055327806646023e-02,4.895677557234838495e-02,5.333891406946490027e-02,5.597614079441198820e-02,5.080650306746948425e-02,2.352210303043519857e-02,1.950258790068737022e-02,2.256287425739483127e-02,2.255909637701179402e-02,2.342902787607281656e-02,8.260490752914101398e-03,5.656700933264110706e-03,8.428647564536593736e-03,5.676718282763218958e-03,6.909690425076569012e-03
1.587373737373737548e+00,5.194236620091961798e-02,4.862346798208334875e-02,5.287140251456684537e-02,5.532383675237115273e-02,5.028805507358304061e-02,2.351537161036518220e-02,1.950189489320760042e-02,2.256219551729934589e-02,2.255920413077163941e-02,2.339974840317159480e-02,8.212439441150779298e-03,5.555647761490391072e-03,8.218895671324985552e-03,5.653935240910597584e-03,6.800770866398620634e-03
1.607575757575757880e+00,5.137417912377276186e-02,4.840982309269627193e-02,5.240389095966878352e-02,5.461310381215257054e-02,4.989254067914503793e-02,2.351311553485877642e-02,1.950219075448514014e-02,2.255748184654241678e-02,2.256074434170269108e-02,2.341240928748046859e-02,8.180885185188049510e-03,5.516113610198541441e-03,8.007412500368986039e-03,5.637373899774078372e-03,6.691851307720670522e-03
1.627777777777777990e+00,5.081400311557974364e-02,4.819617820330920205e-02,5.197383990849972074e-02,5.390828398136901511e-02,4.949702628470703525e-02,2.351356306444098501e-02,1.950252583201164333e-02,2.254986478397836072e-02,2.256111181631803922e-02,2.342257955381157886e-02,8.150966824660425825e-03,5.476579458906692677e-03,7.817219164473126342e-03,5.620812558637560026e-03,6.624055094142333039e-03
1.647979797979798322e+00,5.025760660580652628e-02,4.809721467406526119e-02,5.160494879945144719e-02,5.322325978274661945e-02,4.915898223685938317e-02,2.351509820385468130e-02,1.950299107379779850e-02,2.254985862324583590e-02,2.255995579923157288e-02,2.341534194020853180e-02,8.131051635172335118e-03,5.474403891365786819e-03,7.651967525903463976e-03,5.616005923653352890e-03,6.574820136874576226e-03
1.668181818181818432e+00,4.977461235306517018e-02,4.802380111873341684e-02,5.123605769040317365e-02,5.253823558412423073e-02,4.884900841414394068e-02,2.351722824726263164e-02,1.950345631558395715e-02,2.255053482836013104e-02,2.255674355100925274e-02,2.340810432660548127e-02,8.113297426759728467e-03,5.475266356056474569e-03,7.486715887333803346e-03,5.612972169232809984e-03,6.534349171882307926e-03
1.688383838383838542e+00,4.939359469197532326e-02,4.799011706382168285e-02,5.084171221066686314e-02,5.200613148174448863e-02,4.856587266465881014e-02,2.351686571899315806e-02,1.950215552152838663e-02,2.254634192285267721e-02,2.255532259053035296e-02,2.340986439728875990e-02,8.096769979990014673e-03,5.476019990234947364e-03,7.355752458976643274e-03,5.611337120309424845e-03,6.513840155642958499e-03
1.708585858585858874e+00,4.905853480178895554e-02,4.798696122319115465e-02,5.041503872214930099e-02,5.149570234038152589e-02,4.832890567468726278e-02,2.351049560665503108e-02,1.950107641023033841e-02,2.254335304017458796e-02,2.255503271904453835e-02,2.341405844562668634e-02,8.082469836252751186e-03,5.476583435408746529e-03,7.234895895776502321e-03,5.610999375421552547e-03,6.493331139403609072e-03
1.728787878787878984e+00,4.878357883133913053e-02,4.798477693400616390e-02,4.998836523363173884e-02,5.104672984831349486e-02,4.812367025993519870e-02,2.350610228901467078e-02,1.950126588266949332e-02,2.254295205899559812e-02,2.255319951063521067e-02,2.341240780856234868e-02,8.068169692515487698e-03,5.477146880582546562e-03,7.128647365424292497e-03,5.610931664445591854e-03,6.482134300241011379e-03
1.748989898989899316e+00,4.851081782060229219e-02,4.798623657465599102e-02,4.963635206401165179e-02,5.063791689948062696e-02,4.802359872838703192e-02,2.350736503030433772e-02,1.950145535510864475e-02,2.254240436266853262e-02,2.255137738012148035e-02,2.340873963693957532e-02,8.059141031168160635e-03,5.476078732541932170e-03,7.047631262505648676e-03,5.611160150984086797e-03,6.475922479912349719e-03
1.769191919191919427e+00,4.832416251148265868e-02,4.798769621530581814e-02,4.931630203330702317e-02,5.026922122002373122e-02,4.792352719683887208e-02,2.350815659684197742e-02,1.949938169393438531e-02,2.254179565140351088e-02,2.255006021758936691e-02,2.341196557146799431e-02,8.050600469798328482e-03,5.471610458541729775e-03,6.966615159587005723e-03,5.611191259132041961e-03,6.469710659583687191e-03
1.789393939393939537e+00,4.813750720236302516e-02,4.798048367341199022e-02,4.900167873214770348e-02,5.004708329629563995e-02,4.787286440754369432e-02,2.350840668418016990e-02,1.949682546193434382e-02,2.254144989781964314e-02,2.254952195554601677e-02,2.341416311936964090e-02,8.040895967359131327e-03,5.467142184541526513e-03,6.926363039543049875e-03,5.609787706983492342e-03,6.468553053368831206e-03
1.809595959595959869e+00,4.802156703256320325e-02,4.797194750298236499e-02,4.872148127920313682e-02,4.982494537256754868e-02,4.786938460977856191e-02,2.350800318277677242e-02,1.949535640767948233e-02,2.249756365534217456e-02,2.255020223057763173e-02,2.341209168442456509e-02,8.030777364259871626e-03,5.466090049594640732e-03,6.887101165062334968e-03,5.608660719889116755e-03,6.467940177389754942e-03
1.829797979797979979e+00,4.790851288677303726e-02,4.797091707587242126e-02,4.844128382625857016e-02,4.981330037117004395e-02,4.786590481201342950e-02,2.350694352730537187e-02,1.949832817791846348e-02,2.238783834911427933e-02,2.255214577978219628e-02,2.341002024947949275e-02,8.028471842408180237e-03,5.466090049594640732e-03,6.878055166453123093e-03,5.608167469818642163e-03,6.467469036579132080e-03
1.850000000000000089e+00,4.785563424229621887e-02,4.797091707587242126e-02,4.834615811705589294e-02,4.981330037117004395e-02,4.786401614546775818e-02,2.350676432251930237e-02,1.949929445981979370e-02,2.237619459629058838e-02,2.255377173423767090e-02,2.340894751250743866e-02,8.028471842408180237e-03,5.466090049594640732e-03,6.878055166453123093e-03,5.607677157968282700e-03,6.467469036579132080e-03


==> TikZ_plots/emp/ada_0.csv <==
x,y,z
0.359553,0.295283,0.279484
0.359558,0.295273,0.279486
0.359559,0.295276,0.279490
0.359558,0.295277,0.279491
0.359562,0.295275,0.279494
0.359569,0.295266,0.279493
0.359573,0.295262,0.279491
0.359556,0.295268,0.279484
0.359544,0.295274,0.279475
0.359544,0.295288,0.279483
0.359525,0.295304,0.279483
0.359484,0.295345,0.279478
0.359422,0.295423,0.279478
0.359409,0.295466,0.279502
0.359425,0.295453,0.279504
0.359447,0.295436,0.279494
0.359419,0.295436,0.279444
0.359396,0.295437,0.279328
0.359380,0.295415,0.279049
0.358253,0.294437,0.277563
0.357586,0.292923,0.275688
0.357089,0.290787,0.273252
0.357097,0.288538,0.270445
0.357498,0.286120,0.267287
0.358333,0.283351,0.263718
0.359360,0.280346,0.259913
0.360895,0.277476,0.256230
0.362996,0.274492,0.252831
0.365554,0.271206,0.249576
0.368386,0.267898,0.246603
0.371646,0.264597,0.244080
0.375285,0.261279,0.242238
0.379033,0.258064,0.241079
0.382883,0.254706,0.240427
0.386806,0.251103,0.240323
0.390413,0.247663,0.240755
0.393585,0.244287,0.241828
0.396259,0.240845,0.243355
0.398384,0.237222,0.245115
0.399995,0.233596,0.247121
0.401300,0.229990,0.248990
0.402502,0.226342,0.250767
0.403801,0.222665,0.252288
0.405229,0.218953,0.253508
0.406861,0.215244,0.254200
0.408872,0.211573,0.254616
0.411136,0.208012,0.254912
0.413514,0.204516,0.254951
0.415729,0.200968,0.254767
0.417780,0.197256,0.254363
0.419721,0.193635,0.253797
0.421675,0.190101,0.253096
0.423623,0.186664,0.252500
0.425489,0.183204,0.252030
0.427209,0.179617,0.251440
0.428732,0.176058,0.250823
0.430198,0.172448,0.250250
0.431726,0.168879,0.249791
0.433329,0.165167,0.249210
0.434830,0.161371,0.248570
0.436209,0.157606,0.247965
0.437661,0.153860,0.247487
0.439131,0.150100,0.247140
0.440545,0.146121,0.246620
0.441823,0.142056,0.245929
0.443163,0.138110,0.245216
0.444581,0.134291,0.244667
0.446050,0.130385,0.244161
0.447461,0.126216,0.243438
0.448785,0.122065,0.242627
0.450154,0.118008,0.241779
0.451613,0.113988,0.240915
0.453084,0.109902,0.239957
0.454531,0.105713,0.238774
0.455875,0.101696,0.237263
0.457226,0.097666,0.235447
0.458578,0.093572,0.233589
0.460126,0.089341,0.231897
0.461888,0.085112,0.230528
0.463825,0.080830,0.229405
0.465809,0.076465,0.228472
0.467837,0.072068,0.227742
0.469808,0.067619,0.227008
0.471640,0.063265,0.226248
0.473345,0.058722,0.225472
0.475025,0.054256,0.224768
0.476572,0.049730,0.224126
0.478074,0.044869,0.223620
0.479532,0.040078,0.223251
0.480970,0.035468,0.223123
0.482358,0.030849,0.223282
0.483669,0.026157,0.223665
0.484942,0.021436,0.224171
0.486129,0.016937,0.224745
0.487290,0.012480,0.225421
0.488392,0.007965,0.226222
0.489349,0.003412,0.226960
0.490332,-0.000851,0.227746
0.491487,-0.004970,0.228647
0.492617,-0.009070,0.229421
0.493802,-0.013193,0.230005
0.495050,-0.017175,0.230436
0.496295,-0.020975,0.230787
0.497849,-0.024453,0.231266
0.499546,-0.027642,0.232063
0.501204,-0.030761,0.232901
0.502920,-0.033496,0.233971
0.504860,-0.036136,0.235831
0.506716,-0.038778,0.237637
0.508676,-0.041445,0.239796
0.510353,-0.044213,0.241747
0.511903,-0.047072,0.243797
0.513381,-0.050087,0.245804
0.514687,-0.053234,0.247606
0.516013,-0.056393,0.249508
0.517214,-0.059706,0.251030
0.518479,-0.062999,0.252621
0.519465,-0.066472,0.253688
0.520636,-0.069905,0.254938
0.521679,-0.073330,0.256096
0.522666,-0.076678,0.256980
0.523647,-0.080137,0.257879
0.524453,-0.083542,0.258372
0.525420,-0.086975,0.259066
0.526246,-0.090298,0.259745
0.527065,-0.093734,0.259867
0.527986,-0.097020,0.260006
0.528781,-0.100081,0.259821
0.529639,-0.102867,0.259658
0.530380,-0.105574,0.259338
0.531023,-0.108097,0.258731
0.531799,-0.110416,0.258374
0.532372,-0.112467,0.257947
0.532911,-0.114361,0.257099
0.533463,-0.116181,0.256625
0.533961,-0.117749,0.256280
0.534325,-0.119192,0.255526
0.534667,-0.120555,0.254840
0.535074,-0.121796,0.254437
0.535309,-0.122931,0.253986
0.535399,-0.124047,0.253453
0.535579,-0.124938,0.252932
0.535819,-0.125749,0.252631
0.535975,-0.126414,0.252318
0.536015,-0.127084,0.252035
0.535968,-0.127702,0.251717
0.535883,-0.128204,0.251351
0.535691,-0.128658,0.251118
0.535601,-0.129067,0.251007
0.535509,-0.129389,0.251109
0.535507,-0.129649,0.251215
0.535511,-0.129822,0.251309
0.535516,-0.129959,0.251488
0.535516,-0.130001,0.251653
0.535371,-0.130009,0.251884
0.535138,-0.129980,0.252022
0.534816,-0.129958,0.252104
0.534510,-0.129938,0.252149
0.534267,-0.129848,0.252164
0.534057,-0.129766,0.252196
0.533865,-0.129634,0.252209
0.533691,-0.129492,0.252213
0.533543,-0.129392,0.252236
0.533400,-0.129279,0.252247
0.533239,-0.129123,0.252263
0.533104,-0.128965,0.252305
0.533007,-0.128756,0.252476
0.532882,-0.128540,0.252639
0.532737,-0.128291,0.252819
0.532590,-0.128041,0.253050
0.532431,-0.127853,0.253303
0.532251,-0.127564,0.253618
0.532128,-0.127260,0.254020
0.532138,-0.126951,0.254722
0.532439,-0.126840,0.256069
0.532807,-0.126861,0.257896
0.533119,-0.127088,0.259821
0.533525,-0.127402,0.261629
0.533745,-0.127843,0.263141
0.533862,-0.128372,0.264431
0.534037,-0.128981,0.265629
0.534267,-0.129560,0.266655
0.534412,-0.130174,0.267383
0.534546,-0.130820,0.267861
0.534691,-0.131506,0.268054
0.534848,-0.132206,0.268079
0.534993,-0.132914,0.267936
0.535196,-0.133614,0.267654
0.535375,-0.134318,0.267208
0.535405,-0.134964,0.266659
0.535384,-0.135545,0.266016
0.535296,-0.136061,0.265372
0.535172,-0.136526,0.264676
0.535037,-0.136940,0.263994
0.534929,-0.137298,0.263317
0.534845,-0.137619,0.262591
0.534726,-0.137875,0.261960
0.534606,-0.138065,0.261401
0.534514,-0.138203,0.260968
0.534442,-0.138313,0.260638
0.534386,-0.138369,0.260338
0.534338,-0.138422,0.260075
0.534297,-0.138447,0.259807
0.534249,-0.138486,0.259539
0.534212,-0.138507,0.259299
0.534172,-0.138527,0.259054
0.534145,-0.138524,0.258857
0.534123,-0.138539,0.258715
0.534105,-0.138548,0.258606
0.534091,-0.138551,0.258507
0.534080,-0.138552,0.258421
0.534066,-0.138557,0.258337
0.534055,-0.138557,0.258250
0.534041,-0.138558,0.258156
0.534027,-0.138558,0.258056
0.534015,-0.138552,0.257954
0.533995,-0.138551,0.257830
0.533979,-0.138554,0.257707
0.533962,-0.138548,0.257583
0.533944,-0.138548,0.257458
0.533928,-0.138545,0.257341
0.533911,-0.138543,0.257217
0.533891,-0.138542,0.257073
0.533867,-0.138540,0.256903
0.533843,-0.138535,0.256721
0.533821,-0.138537,0.256578
0.533807,-0.138530,0.256467
0.533795,-0.138529,0.256378
0.533783,-0.138523,0.256301
0.533774,-0.138522,0.256221
0.533762,-0.138523,0.256146
0.533750,-0.138519,0.256062
0.533738,-0.138519,0.255985
0.533729,-0.138517,0.255916
0.533719,-0.138514,0.255841
0.533707,-0.138515,0.255764
0.533697,-0.138509,0.255688
0.533685,-0.138506,0.255602
0.533673,-0.138505,0.255515
0.533660,-0.138502,0.255434
0.533650,-0.138501,0.255363
0.533638,-0.138495,0.255284
0.533629,-0.138494,0.255218
0.533621,-0.138489,0.255167
0.533613,-0.138487,0.255120
0.533609,-0.138484,0.255079
0.533601,-0.138484,0.255038
0.533598,-0.138474,0.255004
0.533594,-0.138473,0.254975
0.533589,-0.138473,0.254939


==> TikZ_plots/emp/ada_1.csv <==
x,y,z
0.356466,0.320856,0.258576
0.356471,0.320855,0.258579
0.356470,0.320852,0.258571
0.356481,0.320848,0.258577
0.356474,0.320854,0.258576
0.356476,0.320852,0.258572
0.356483,0.320836,0.258566
0.356472,0.320843,0.258562
0.356456,0.320859,0.258558
0.356438,0.320873,0.258554
0.356435,0.320867,0.258535
0.356444,0.320841,0.258510
0.356458,0.320824,0.258472
0.356478,0.320831,0.258429
0.356491,0.320850,0.258403
0.356469,0.320073,0.258166
0.356777,0.319006,0.258165
0.357016,0.317598,0.258061
0.357389,0.315960,0.257969
0.357779,0.314175,0.257838
0.358542,0.312256,0.257553
0.359713,0.309954,0.257100
0.361130,0.307295,0.256194
0.362891,0.304526,0.254940
0.364747,0.301806,0.253673
0.366759,0.299174,0.252524
0.369011,0.296582,0.251697
0.371418,0.294068,0.251211
0.373612,0.291594,0.250982
0.375670,0.289231,0.251062
0.377495,0.286932,0.251406
0.379158,0.284676,0.252024
0.380661,0.282423,0.253020
0.381867,0.280313,0.254317
0.382866,0.278270,0.255658
0.383725,0.276318,0.257101
0.384451,0.274463,0.258680
0.385014,0.272617,0.260315
0.385510,0.270757,0.261955
0.385884,0.268900,0.263517
0.386188,0.267055,0.264959
0.386298,0.265206,0.266371
0.386292,0.263307,0.267783
0.386211,0.261277,0.269102
0.386079,0.259212,0.270116
0.385882,0.257195,0.271054
0.385677,0.255170,0.271931
0.385648,0.253136,0.272836
0.385455,0.251015,0.273394
0.385381,0.248749,0.273797
0.385287,0.246518,0.274209
0.385065,0.244161,0.274216
0.384914,0.241785,0.273947
0.384796,0.239381,0.273882
0.384664,0.236850,0.273204
0.384824,0.234427,0.272515
0.384924,0.231637,0.271610
0.385394,0.228933,0.270426
0.385955,0.226207,0.269084
0.386847,0.223405,0.267519
0.388115,0.220621,0.266204
0.389616,0.217704,0.264658
0.391483,0.214853,0.263098
0.393695,0.212119,0.261759
0.396161,0.209222,0.260394
0.398825,0.206280,0.259176
0.401649,0.203297,0.258104
0.404696,0.200384,0.257115
0.407655,0.197421,0.256204
0.410629,0.194404,0.255440
0.413611,0.191178,0.254661
0.416432,0.187940,0.253908
0.419032,0.184675,0.253066
0.421460,0.181400,0.252178
0.423744,0.178012,0.251221
0.425974,0.174515,0.250297
0.428106,0.171076,0.249416
0.430074,0.167657,0.248579
0.431958,0.164248,0.247805
0.433798,0.160866,0.247130
0.435612,0.157504,0.246533
0.437403,0.154157,0.245981
0.439071,0.150914,0.245464
0.440718,0.147700,0.244971
0.442288,0.144378,0.244533
0.443815,0.141052,0.244141
0.445369,0.137691,0.243800
0.446823,0.134354,0.243485
0.448255,0.131036,0.243168
0.449648,0.127633,0.242845
0.451053,0.124205,0.242402
0.452330,0.120798,0.241755
0.453519,0.117312,0.240934
0.454568,0.113842,0.239925
0.455518,0.110377,0.238700
0.456477,0.106826,0.237400
0.457404,0.103292,0.235962
0.458354,0.099751,0.234423
0.459352,0.096111,0.232911
0.460551,0.092459,0.231514
0.461815,0.088661,0.230171
0.463225,0.084771,0.228870
0.464594,0.080774,0.227614
0.466098,0.076745,0.226631
0.467723,0.072719,0.225955
0.469408,0.068624,0.225366
0.471012,0.064531,0.224816
0.472509,0.060317,0.224344
0.473895,0.056071,0.223982
0.475216,0.051707,0.223776
0.476431,0.047414,0.223738
0.477553,0.043216,0.223846
0.478621,0.038985,0.224143
0.479707,0.034807,0.224529
0.480732,0.030551,0.224921
0.481686,0.026497,0.225379
0.482645,0.022450,0.226015
0.483741,0.018521,0.226833
0.484901,0.014541,0.227656
0.485989,0.010524,0.228319
0.487043,0.006669,0.228828
0.488095,0.002791,0.229268
0.489088,-0.000957,0.229581
0.490085,-0.004739,0.229773
0.491195,-0.008363,0.230098
0.492413,-0.012000,0.230547
0.493555,-0.015475,0.230923
0.494660,-0.018867,0.231300
0.495837,-0.022095,0.231569
0.497245,-0.025070,0.232099
0.498669,-0.027900,0.232829
0.500060,-0.030317,0.233548
0.501666,-0.032587,0.234509
0.503131,-0.034781,0.235715
0.504711,-0.036612,0.236717
0.506313,-0.038803,0.238122
0.507665,-0.041000,0.239373
0.509224,-0.043135,0.240693
0.510500,-0.045297,0.242010
0.511924,-0.047538,0.243586
0.513212,-0.049954,0.245891
0.514542,-0.052679,0.248168
0.515643,-0.055449,0.250621
0.516673,-0.058242,0.252725
0.517759,-0.061069,0.255126
0.518661,-0.064047,0.257334
0.519569,-0.067144,0.259938
0.520287,-0.070272,0.262122
0.521175,-0.073384,0.264509
0.521710,-0.076475,0.266495
0.522551,-0.079686,0.268473
0.523050,-0.082721,0.270202
0.523723,-0.085768,0.271577
0.524303,-0.088726,0.273124
0.524908,-0.091691,0.273958
0.525687,-0.094473,0.274759
0.526445,-0.097124,0.275346
0.527141,-0.099602,0.275659
0.528012,-0.102098,0.276246
0.528806,-0.104581,0.276149
0.529580,-0.106897,0.275677
0.530445,-0.109223,0.275334
0.531223,-0.111433,0.274827
0.531909,-0.113608,0.273878
0.532632,-0.115713,0.272635
0.533302,-0.117648,0.271641
0.533870,-0.119425,0.270638
0.534465,-0.121091,0.269588
0.534923,-0.122643,0.268203
0.535402,-0.124051,0.266839
0.535819,-0.125411,0.265649
0.536194,-0.126619,0.264600
0.536566,-0.127711,0.263454
0.536845,-0.128799,0.262213
0.537112,-0.129759,0.260909
0.537275,-0.130623,0.259758
0.537353,-0.131412,0.258710
0.537344,-0.132091,0.257609
0.537193,-0.132654,0.256579
0.536969,-0.133170,0.255695
0.536779,-0.133586,0.254919
0.536619,-0.133924,0.254266
0.536491,-0.134176,0.253675
0.536378,-0.134349,0.253094
0.536293,-0.134464,0.252600
0.536209,-0.134531,0.252082
0.536137,-0.134547,0.251648
0.536050,-0.134564,0.251325
0.535996,-0.134522,0.251010
0.535909,-0.134492,0.250793
0.535847,-0.134407,0.250640
0.535787,-0.134264,0.250500
0.535722,-0.134139,0.250464
0.535675,-0.134028,0.250435
0.535609,-0.133911,0.250402
0.535534,-0.133816,0.250409
0.535479,-0.133753,0.250387
0.535388,-0.133684,0.250369
0.535308,-0.133621,0.250383
0.535235,-0.133534,0.250382
0.535176,-0.133435,0.250395
0.535115,-0.133345,0.250399
0.535050,-0.133228,0.250405
0.535005,-0.133114,0.250417
0.534956,-0.132988,0.250415
0.534905,-0.132853,0.250425
0.534868,-0.132741,0.250434
0.534811,-0.132622,0.250439
0.534758,-0.132532,0.250448
0.534703,-0.132456,0.250449
0.534649,-0.132372,0.250460
0.534600,-0.132293,0.250469
0.534549,-0.132228,0.250463
0.534501,-0.132165,0.250471
0.534454,-0.132107,0.250478
0.534413,-0.132043,0.250482
0.534376,-0.131975,0.250489
0.534339,-0.131898,0.250495
0.534295,-0.131818,0.250499
0.534254,-0.131752,0.250505
0.534208,-0.131692,0.250511
0.534161,-0.131644,0.250514
0.534098,-0.131589,0.250518
0.534039,-0.131546,0.250526
0.533978,-0.131497,0.250532
0.533920,-0.131453,0.250534
0.533854,-0.131402,0.250543
0.533780,-0.131352,0.250547
0.533692,-0.131308,0.250557
0.533626,-0.131253,0.250560
0.533554,-0.131202,0.250566
0.533485,-0.131160,0.250574
0.533420,-0.131119,0.250579
0.533378,-0.131073,0.250582
0.533327,-0.131035,0.250588
0.533285,-0.131005,0.250592
0.533244,-0.130985,0.250595
0.533204,-0.130958,0.250598
0.533175,-0.130928,0.250602
0.533165,-0.130880,0.250604
0.533133,-0.130840,0.250605
0.533111,-0.130817,0.250609
0.533099,-0.130788,0.250611
0.533089,-0.130758,0.250612
0.533061,-0.130737,0.250618
0.533047,-0.130719,0.250619
0.533040,-0.130704,0.250621
0.533035,-0.130682,0.250624
0.533024,-0.130659,0.250624
0.533009,-0.130640,0.250625


==> TikZ_plots/emp/ada_2.csv <==
x,y,z
0.353960,0.315214,0.263823
0.353988,0.315188,0.263835
0.354029,0.315152,0.263837
0.354082,0.315094,0.263838
0.354138,0.315032,0.263837
0.354188,0.314977,0.263836
0.354250,0.314908,0.263839
0.354309,0.314844,0.263838
0.354357,0.314790,0.263837
0.354409,0.314719,0.263826
0.354442,0.314670,0.263820
0.354436,0.314675,0.263827
0.354421,0.314685,0.263823
0.354409,0.314682,0.263811
0.354386,0.314676,0.263792
0.354353,0.314644,0.263750
0.354321,0.314607,0.263708
0.354296,0.314578,0.263671
0.354272,0.314549,0.263640
0.354256,0.314536,0.263623
0.354244,0.314539,0.263618
0.354218,0.314534,0.263601
0.354175,0.314507,0.263557
0.354114,0.314494,0.263507
0.354025,0.314477,0.263446
0.353955,0.314458,0.263389
0.353902,0.314432,0.263337
0.353877,0.314392,0.263299
0.353856,0.314353,0.263254
0.353811,0.314307,0.263202
0.353775,0.314260,0.263154
0.353753,0.314238,0.263125
0.353742,0.314220,0.263111
0.353733,0.314203,0.263094
0.353686,0.314131,0.263045
0.353432,0.313248,0.262495
0.353654,0.311984,0.261959
0.354058,0.310392,0.261232
0.354784,0.308488,0.260300
0.355647,0.306467,0.259118
0.356836,0.304420,0.257735
0.358369,0.302348,0.256161
0.360021,0.300164,0.254471
0.361957,0.297784,0.252695
0.364291,0.295187,0.250869
0.366805,0.292633,0.249162
0.369365,0.290246,0.247759
0.372015,0.287910,0.246751
0.374630,0.285590,0.246035
0.377298,0.283170,0.245642
0.379635,0.280881,0.245537
0.381699,0.278714,0.245773
0.383532,0.276661,0.246317
0.385126,0.274672,0.247233
0.386485,0.272625,0.248430
0.387625,0.270604,0.249867
0.388534,0.268661,0.251323
0.389259,0.266828,0.252905
0.389858,0.265089,0.254626
0.390253,0.263376,0.256396
0.390570,0.261571,0.258185
0.390873,0.259775,0.259804
0.391108,0.258062,0.261412
0.391193,0.256397,0.263069
0.391275,0.254632,0.264716
0.391266,0.252891,0.266336
0.391281,0.251152,0.267796
0.391318,0.249362,0.269236
0.391269,0.247589,0.270632
0.391158,0.245760,0.271905
0.391065,0.243933,0.272832
0.390952,0.242021,0.273657
0.390831,0.240199,0.274492
0.390651,0.238291,0.275215
0.390524,0.236231,0.275399
0.390458,0.234078,0.275556
0.390387,0.231853,0.275839
0.390250,0.229574,0.275570
0.390358,0.227386,0.275133
0.390554,0.225002,0.274771
0.390862,0.222463,0.273973
0.391507,0.220066,0.273088
0.392352,0.217557,0.272185
0.393567,0.214889,0.271053
0.395075,0.212391,0.270105
0.396749,0.209813,0.269149
0.398707,0.207191,0.267980
0.400796,0.204674,0.266816
0.403066,0.202225,0.265809
0.405512,0.199770,0.264819
0.407986,0.197195,0.263842
0.410531,0.194522,0.262821
0.413031,0.191847,0.261741
0.415463,0.189165,0.260702
0.417804,0.186416,0.259700
0.420140,0.183585,0.258743
0.422424,0.180701,0.257854
0.424669,0.177851,0.257027
0.426821,0.174969,0.256207
0.428838,0.172071,0.255447
0.430800,0.169099,0.254716
0.432717,0.166147,0.254037
0.434510,0.163249,0.253421
0.436247,0.160366,0.252780
0.437858,0.157455,0.252090
0.439366,0.154408,0.251371
0.440727,0.151311,0.250612
0.442011,0.148207,0.249864
0.443240,0.145124,0.249184
0.444367,0.142117,0.248493
0.445509,0.139063,0.247808
0.446666,0.135925,0.247157
0.447831,0.132806,0.246587
0.448919,0.129677,0.246083
0.449905,0.126607,0.245617
0.450800,0.123459,0.245095
0.451661,0.120313,0.244436
0.452469,0.117018,0.243627
0.453235,0.113684,0.242704
0.454086,0.110423,0.241606
0.454961,0.107267,0.240413
0.455888,0.104226,0.239181
0.456827,0.101039,0.237878
0.457745,0.097718,0.236458
0.458641,0.094429,0.234913
0.459561,0.091138,0.233312
0.460601,0.087832,0.231857
0.461742,0.084427,0.230554
0.463065,0.080832,0.229493
0.464585,0.077257,0.228768
0.466139,0.073754,0.228246
0.467634,0.070204,0.227779
0.469074,0.066571,0.227342
0.470409,0.062850,0.226928
0.471669,0.059074,0.226529
0.472781,0.055395,0.226224
0.473883,0.051705,0.226024
0.475025,0.047903,0.225970
0.476067,0.044059,0.226054
0.477106,0.040244,0.226293
0.478137,0.036613,0.226652
0.479071,0.033007,0.227029
0.480002,0.029350,0.227477
0.480888,0.025707,0.228020
0.481736,0.022049,0.228576
0.482443,0.018646,0.229022
0.483154,0.015217,0.229584
0.483888,0.011796,0.230206
0.484743,0.008362,0.230917
0.485649,0.004840,0.231635
0.486549,0.001470,0.232291
0.487470,-0.001761,0.232834
0.488369,-0.004887,0.233240
0.489290,-0.007960,0.233557
0.490194,-0.011124,0.233689
0.491200,-0.014196,0.233827
0.492352,-0.017129,0.234120
0.493500,-0.020022,0.234385
0.494699,-0.022730,0.234486
0.495922,-0.025298,0.234451
0.497357,-0.027759,0.234651
0.498811,-0.030001,0.235091
0.500231,-0.032059,0.235604
0.501785,-0.033963,0.236350
0.503337,-0.035813,0.237280
0.504814,-0.037562,0.238035
0.506350,-0.039500,0.239036
0.507616,-0.041509,0.240144
0.508863,-0.043461,0.241088
0.510348,-0.045531,0.242248
0.511606,-0.047628,0.243029
0.512960,-0.049694,0.243959
0.514063,-0.051930,0.245027
0.515072,-0.054294,0.245823
0.516211,-0.056643,0.246822
0.516993,-0.059042,0.247598
0.517766,-0.061395,0.248416
0.518690,-0.063792,0.249991
0.519635,-0.066369,0.251545
0.520593,-0.068953,0.253278
0.521332,-0.071525,0.254997
0.522101,-0.074078,0.256450
0.523017,-0.076693,0.258149
0.523529,-0.079488,0.259648
0.524209,-0.082174,0.261017
0.524734,-0.084879,0.262523
0.525227,-0.087534,0.263566
0.525889,-0.090231,0.264620
0.526488,-0.092819,0.265640
0.526962,-0.095361,0.266343
0.527692,-0.097743,0.267253
0.528307,-0.100032,0.267894
0.528774,-0.102393,0.268108
0.529503,-0.104511,0.268538
0.530167,-0.106632,0.269109
0.530660,-0.108617,0.269520
0.531389,-0.110527,0.270102
0.531989,-0.112384,0.270516
0.532499,-0.114244,0.270672
0.533016,-0.115859,0.270707
0.533596,-0.117548,0.270865
0.533927,-0.119113,0.270966
0.534333,-0.120544,0.270858
0.534798,-0.121967,0.270356
0.535255,-0.123398,0.269994
0.535657,-0.124662,0.269604
0.536037,-0.125787,0.269078
0.536354,-0.126944,0.268538
0.536600,-0.128019,0.267863
0.536819,-0.129017,0.267019
0.536967,-0.130013,0.266160
0.537177,-0.130890,0.265374
0.537313,-0.131729,0.264694
0.537413,-0.132539,0.264092
0.537537,-0.133292,0.263404
0.537638,-0.133938,0.262646
0.537667,-0.134542,0.261995
0.537746,-0.135080,0.261320
0.537839,-0.135552,0.260649
0.537903,-0.135953,0.259984
0.537978,-0.136358,0.259297
0.538070,-0.136710,0.258539
0.538118,-0.137023,0.257869
0.538137,-0.137309,0.257253
0.538129,-0.137565,0.256676
0.538037,-0.137819,0.256163
0.537963,-0.138007,0.255745
0.537897,-0.138150,0.255316
0.537830,-0.138285,0.254973
0.537772,-0.138394,0.254688
0.537712,-0.138482,0.254384
0.537631,-0.138573,0.254069
0.537561,-0.138691,0.253775
0.537499,-0.138776,0.253473
0.537442,-0.138835,0.253181
0.537385,-0.138860,0.252933
0.537334,-0.138899,0.252675
0.537282,-0.138917,0.252401
0.537239,-0.138922,0.252172
0.537186,-0.138917,0.251981
0.537128,-0.138918,0.251775
0.537069,-0.138912,0.251562
0.537011,-0.138895,0.251380
0.536954,-0.138869,0.251223
0.536887,-0.138843,0.251106
0.536829,-0.138804,0.251011
0.536762,-0.138758,0.250927
0.536696,-0.138724,0.250863
0.536618,-0.138691,0.250827
0.536556,-0.138643,0.250794


==> TikZ_plots/emp/base_0.csv <==
x,y,z
0.346136,0.306869,0.257369
0.346134,0.306870,0.257368
0.346137,0.306871,0.257370
0.346136,0.306871,0.257369
0.346137,0.306869,0.257369
0.346135,0.306870,0.257369
0.346135,0.306871,0.257371
0.346132,0.306870,0.257369
0.346138,0.306869,0.257368
0.346138,0.306868,0.257370
0.346136,0.306869,0.257369
0.346133,0.306871,0.257368
0.346308,0.306481,0.256752
0.347431,0.305140,0.255594
0.349228,0.303131,0.254213
0.351619,0.300638,0.252623
0.354148,0.298055,0.251034
0.356702,0.295401,0.249516
0.359298,0.292685,0.248156
0.362153,0.289846,0.246934
0.365197,0.287051,0.246020
0.368332,0.284401,0.245456
0.371607,0.281670,0.245131
0.374845,0.278929,0.245086
0.377842,0.276297,0.245419
0.380576,0.273823,0.246138
0.383123,0.271426,0.247243
0.385392,0.269148,0.248653
0.387305,0.267134,0.250392
0.388895,0.265192,0.252363
0.390169,0.263416,0.254354
0.391194,0.261660,0.256477
0.391894,0.259926,0.258651
0.392268,0.258203,0.260787
0.392356,0.256491,0.262686
0.392285,0.254771,0.264545
0.392014,0.252984,0.266342
0.391583,0.251087,0.267979
0.391012,0.249024,0.269245
0.390341,0.246798,0.270359
0.389568,0.244405,0.271179
0.388817,0.241922,0.271710
0.388188,0.239344,0.271908
0.387523,0.236509,0.271788
0.386988,0.233479,0.271275
0.386723,0.230463,0.270563
0.386607,0.227258,0.269602
0.386808,0.224066,0.268222
0.387444,0.220900,0.266653
0.388582,0.217703,0.265111
0.390001,0.214436,0.263663
0.391600,0.211164,0.262287
0.393453,0.207868,0.260984
0.395549,0.204517,0.259816
0.397720,0.201210,0.258784
0.399994,0.197940,0.257866
0.402289,0.194721,0.257079
0.404573,0.191380,0.256363
0.406873,0.187897,0.255755
0.409098,0.184505,0.255179
0.411269,0.181163,0.254627
0.413392,0.177719,0.254093
0.415436,0.174241,0.253599
0.417427,0.170773,0.253147
0.419443,0.167278,0.252744
0.421300,0.163758,0.252235
0.423053,0.160156,0.251675
0.424755,0.156516,0.251065
0.426323,0.152923,0.250369
0.427879,0.149332,0.249757
0.429485,0.145583,0.249231
0.431070,0.141835,0.248719
0.432612,0.138123,0.248236
0.434130,0.134340,0.247811
0.435636,0.130632,0.247457
0.437158,0.126846,0.247141
0.438678,0.122982,0.246847
0.440136,0.119202,0.246548
0.441522,0.115515,0.246277
0.442865,0.111711,0.246021
0.444183,0.107981,0.245725
0.445400,0.104207,0.245356
0.446598,0.100403,0.244925
0.447770,0.096736,0.244463
0.449051,0.093078,0.244000
0.450416,0.089466,0.243533
0.451722,0.085976,0.242964
0.452984,0.082443,0.242385
0.454245,0.078930,0.241877
0.455512,0.075420,0.241435
0.456778,0.071951,0.241078
0.458061,0.068471,0.240758
0.459311,0.065105,0.240430
0.460580,0.061753,0.240190
0.461938,0.058381,0.240092
0.463314,0.054985,0.240100
0.464708,0.051699,0.240165
0.466041,0.048512,0.240260
0.467280,0.045404,0.240302
0.468556,0.042332,0.240294
0.469841,0.039172,0.240139
0.471123,0.035938,0.239888
0.472443,0.032751,0.239595
0.473667,0.029603,0.239245
0.474924,0.026547,0.238822
0.476231,0.023454,0.238361
0.477632,0.020370,0.238039
0.478985,0.017363,0.237761
0.480348,0.014374,0.237448
0.481707,0.011336,0.237161
0.482975,0.008305,0.236801
0.484195,0.005340,0.236396
0.485559,0.002380,0.236022
0.486945,-0.000602,0.235669
0.488249,-0.003564,0.235224
0.489560,-0.006460,0.234714
0.490821,-0.009390,0.234179
0.492136,-0.012402,0.233762
0.493610,-0.015405,0.233391
0.494988,-0.018355,0.232978
0.496396,-0.021273,0.232633
0.497928,-0.024073,0.232490
0.499563,-0.026648,0.232655
0.501470,-0.029016,0.233307
0.503336,-0.031283,0.234030
0.505100,-0.033497,0.234785
0.506842,-0.035731,0.235773
0.508514,-0.038020,0.237019
0.509895,-0.040334,0.238255
0.511088,-0.042760,0.239535
0.512181,-0.045211,0.240878
0.513359,-0.047739,0.242424
0.514403,-0.050351,0.243841
0.515398,-0.052948,0.245138
0.516300,-0.055532,0.246324
0.517225,-0.058215,0.247529
0.518083,-0.060875,0.248664
0.518929,-0.063542,0.249664
0.519705,-0.066264,0.250530
0.520371,-0.068992,0.251239
0.521183,-0.071602,0.252036
0.522011,-0.074146,0.252781
0.522793,-0.076784,0.253387
0.523567,-0.079443,0.253944
0.524424,-0.082048,0.254565
0.525222,-0.084638,0.255264
0.525867,-0.087267,0.255898
0.526538,-0.089950,0.256423
0.526936,-0.092536,0.256665
0.527557,-0.095155,0.256971
0.528188,-0.097717,0.257219
0.528702,-0.100059,0.257164
0.529286,-0.102208,0.256960
0.529895,-0.104216,0.256730
0.530554,-0.106160,0.256569
0.531057,-0.107928,0.256348
0.531620,-0.109545,0.256090
0.532360,-0.111102,0.255951
0.532915,-0.112578,0.255679
0.533546,-0.113965,0.255454
0.534085,-0.115231,0.255013
0.534511,-0.116441,0.254440
0.534787,-0.117555,0.253844
0.535161,-0.118681,0.253315
0.535581,-0.119763,0.252918
0.535903,-0.120791,0.252487
0.536188,-0.121758,0.251927
0.536489,-0.122693,0.251287
0.536606,-0.123577,0.250552
0.536583,-0.124471,0.249917
0.536677,-0.125348,0.249455
0.536872,-0.126163,0.249141
0.536936,-0.126900,0.248715
0.536925,-0.127602,0.248326
0.537260,-0.128186,0.248080
0.537206,-0.128619,0.247495
0.537488,-0.129152,0.246969
0.537486,-0.129593,0.246485
0.537605,-0.130126,0.246314
0.537737,-0.130538,0.246231
0.537785,-0.130906,0.246179
0.537803,-0.131181,0.246145
0.537792,-0.131454,0.246164
0.537822,-0.131687,0.246263
0.537827,-0.131894,0.246349
0.537863,-0.132031,0.246412
0.537830,-0.132140,0.246511
0.537862,-0.132278,0.246612
0.537822,-0.132404,0.246675
0.537705,-0.132527,0.246666
0.537537,-0.132598,0.246596
0.537351,-0.132643,0.246503
0.537130,-0.132688,0.246412
0.536893,-0.132696,0.246349
0.536686,-0.132659,0.246320
0.536487,-0.132595,0.246298
0.536295,-0.132496,0.246301
0.536112,-0.132405,0.246325
0.535999,-0.132333,0.246368
0.535888,-0.132236,0.246390
0.535752,-0.132151,0.246399
0.535625,-0.132063,0.246421
0.535525,-0.131975,0.246477
0.535424,-0.131866,0.246540
0.535331,-0.131767,0.246661
0.535294,-0.131676,0.246869
0.535293,-0.131573,0.247115
0.535340,-0.131479,0.247428
0.535445,-0.131407,0.247780
0.535601,-0.131379,0.248147
0.535745,-0.131356,0.248491
0.535836,-0.131378,0.248763
0.535905,-0.131409,0.248994
0.535949,-0.131441,0.249185
0.535968,-0.131467,0.249344
0.535980,-0.131494,0.249494
0.535971,-0.131520,0.249627
0.535969,-0.131547,0.249767
0.536009,-0.131565,0.249914
0.536027,-0.131583,0.250040
0.536039,-0.131612,0.250144
0.536040,-0.131640,0.250236
0.536027,-0.131689,0.250318
0.536002,-0.131743,0.250387
0.535976,-0.131790,0.250446
0.535957,-0.131826,0.250511
0.535942,-0.131858,0.250580
0.535929,-0.131898,0.250652
0.535939,-0.131932,0.250735
0.535942,-0.131963,0.250816
0.535939,-0.132000,0.250889
0.535941,-0.132016,0.250965
0.535920,-0.132036,0.251039
0.535912,-0.132063,0.251137
0.535912,-0.132081,0.251260
0.535934,-0.132099,0.251401
0.535955,-0.132113,0.251526
0.535959,-0.132121,0.251630
0.535964,-0.132134,0.251712
0.535939,-0.132149,0.251770
0.535916,-0.132169,0.251817
0.535898,-0.132191,0.251861
0.535871,-0.132207,0.251885
0.535841,-0.132211,0.251886
0.535829,-0.132226,0.251903
0.535811,-0.132229,0.251910
0.535792,-0.132235,0.251910
0.535774,-0.132236,0.251906
0.535755,-0.132242,0.251904
0.535736,-0.132247,0.251902


==> TikZ_plots/emp/soft200_0.csv <==
x,y,z
0.400770,0.249549,0.270541
0.400869,0.249077,0.270721
0.400952,0.248636,0.270851
0.401061,0.248192,0.270927
0.401223,0.247726,0.270982
0.401392,0.247275,0.271012
0.401563,0.246841,0.270997
0.401722,0.246424,0.270951
0.401873,0.245993,0.270888
0.402077,0.245527,0.270828
0.402306,0.245035,0.270782
0.402527,0.244558,0.270735
0.402759,0.244058,0.270680
0.403011,0.243522,0.270622
0.403278,0.242977,0.270570
0.403543,0.242426,0.270516
0.403833,0.241835,0.270459
0.404137,0.241227,0.270404
0.404434,0.240619,0.270346
0.404739,0.239984,0.270280
0.405041,0.239330,0.270205
0.405367,0.238652,0.270137
0.405713,0.237916,0.270057
0.406112,0.237102,0.269984
0.406526,0.236258,0.269912
0.406953,0.235372,0.269826
0.407416,0.234423,0.269742
0.407892,0.233403,0.269641
0.408350,0.232366,0.269514
0.408856,0.231203,0.269358
0.409395,0.229973,0.269181
0.409944,0.228660,0.268977
0.410518,0.227247,0.268735
0.411158,0.225702,0.268444
0.411832,0.224027,0.268050
0.412542,0.222220,0.267519
0.413315,0.220317,0.266817
0.414110,0.218348,0.265886
0.414922,0.216312,0.264761
0.415758,0.214201,0.263517
0.416618,0.211885,0.262188
0.417488,0.209450,0.260798
0.418405,0.207009,0.259444
0.419315,0.204484,0.258163
0.420177,0.201930,0.256832
0.421065,0.199317,0.255395
0.421887,0.196590,0.253886
0.422730,0.193804,0.252366
0.423480,0.191015,0.250909
0.424271,0.188255,0.249560
0.425068,0.185516,0.248354
0.425826,0.182685,0.247134
0.426527,0.179791,0.245827
0.427164,0.176831,0.244557
0.427957,0.173877,0.243301
0.428735,0.170964,0.242101
0.429533,0.168101,0.240961
0.430304,0.165192,0.239939
0.431119,0.162212,0.238990
0.431857,0.159205,0.238045
0.432601,0.156239,0.237066
0.433265,0.153128,0.236067
0.433975,0.150050,0.235193
0.434696,0.146982,0.234412
0.435450,0.143965,0.233751
0.436271,0.140950,0.233161
0.437167,0.137928,0.232660
0.438086,0.134865,0.232222
0.439052,0.131744,0.231867
0.440086,0.128546,0.231572
0.441143,0.125408,0.231329
0.442240,0.122243,0.231127
0.443349,0.119066,0.230953
0.444470,0.115887,0.230783
0.445582,0.112655,0.230646
0.446728,0.109260,0.230535
0.447917,0.105882,0.230438
0.449221,0.102536,0.230343
0.450479,0.099184,0.230265
0.451825,0.095869,0.230200
0.453166,0.092601,0.230147
0.454506,0.089275,0.230129
0.455917,0.085824,0.230120
0.457182,0.082373,0.230104
0.458471,0.079130,0.230073
0.459759,0.075850,0.230041
0.461017,0.072633,0.229979
0.462203,0.069394,0.229883
0.463322,0.066112,0.229781
0.464353,0.062765,0.229680
0.465372,0.059530,0.229582
0.466276,0.056385,0.229513
0.467092,0.053314,0.229497
0.467902,0.050362,0.229550
0.468689,0.047427,0.229683
0.469434,0.044508,0.229886
0.470195,0.041538,0.230164
0.470941,0.038644,0.230526
0.471655,0.035936,0.230910
0.472325,0.033318,0.231312
0.472983,0.030731,0.231739
0.473614,0.028217,0.232176
0.474219,0.025769,0.232607
0.474791,0.023303,0.233019
0.475272,0.020898,0.233373
0.475696,0.018498,0.233679
0.476074,0.016196,0.233961
0.476441,0.013959,0.234247
0.476815,0.011831,0.234548
0.477200,0.009803,0.234873
0.477598,0.007790,0.235216
0.477990,0.005869,0.235563
0.478427,0.003981,0.235957
0.478905,0.002250,0.236394
0.479426,0.000584,0.236877
0.479932,-0.001081,0.237345
0.480404,-0.002743,0.237788
0.480840,-0.004335,0.238192
0.481266,-0.005892,0.238599
0.481680,-0.007397,0.238985
0.482106,-0.008877,0.239366
0.482517,-0.010352,0.239737
0.482899,-0.011790,0.240076
0.483271,-0.013188,0.240389
0.483656,-0.014578,0.240714
0.484054,-0.015967,0.241016
0.484449,-0.017281,0.241274
0.484764,-0.018511,0.241448
0.485027,-0.019689,0.241551
0.485239,-0.020818,0.241583
0.485451,-0.021839,0.241582
0.485690,-0.022807,0.241584
0.485974,-0.023749,0.241578
0.486335,-0.024650,0.241591
0.486784,-0.025518,0.241637
0.487334,-0.026350,0.241704
0.487976,-0.027128,0.241809
0.488679,-0.027901,0.241884
0.489407,-0.028685,0.241870
0.490162,-0.029493,0.241710
0.490953,-0.030336,0.241399
0.491784,-0.031188,0.240935
0.492536,-0.032022,0.240374
0.493225,-0.032887,0.239758
0.493964,-0.033708,0.239187
0.494882,-0.034487,0.238694
0.495917,-0.035212,0.238254
0.496964,-0.035928,0.237796
0.497976,-0.036669,0.237183
0.498977,-0.037398,0.236468
0.499892,-0.038116,0.235766
0.500740,-0.038839,0.235037
0.501688,-0.039567,0.234461
0.502790,-0.040339,0.234016
0.503843,-0.041176,0.233573
0.504853,-0.042024,0.232975
0.505893,-0.042927,0.232396
0.506835,-0.043855,0.231782
0.507619,-0.044811,0.231176
0.508407,-0.045781,0.230689
0.509298,-0.046856,0.230358
0.510145,-0.047970,0.230038
0.510932,-0.049114,0.229645
0.511620,-0.050307,0.229220
0.512285,-0.051565,0.228832
0.512861,-0.052900,0.228517
0.513301,-0.054249,0.228191
0.513594,-0.055598,0.227849
0.513846,-0.056893,0.227541
0.514110,-0.058113,0.227333
0.514408,-0.059267,0.227168
0.514786,-0.060404,0.227080
0.515222,-0.061527,0.227050
0.515663,-0.062657,0.227002
0.516130,-0.063749,0.226902
0.516598,-0.064843,0.226787
0.517063,-0.065926,0.226607
0.517511,-0.067008,0.226395
0.517919,-0.068090,0.226243
0.518327,-0.069151,0.226181
0.518649,-0.070202,0.226132
0.518779,-0.071184,0.226081
0.518792,-0.072104,0.226098
0.518726,-0.072951,0.226145
0.518655,-0.073742,0.226193
0.518593,-0.074472,0.226231
0.518534,-0.075125,0.226262
0.518471,-0.075757,0.226289
0.518415,-0.076340,0.226319
0.518366,-0.076897,0.226352
0.518330,-0.077385,0.226383
0.518307,-0.077820,0.226423
0.518285,-0.078238,0.226463
0.518287,-0.078618,0.226517
0.518294,-0.078974,0.226575
0.518311,-0.079312,0.226642
0.518353,-0.079616,0.226724
0.518402,-0.079899,0.226811
0.518460,-0.080149,0.226904
0.518527,-0.080363,0.227011
0.518602,-0.080545,0.227114
0.518644,-0.080718,0.227210
0.518698,-0.080890,0.227339
0.518723,-0.081053,0.227481
0.518781,-0.081215,0.227657
0.518851,-0.081353,0.227868
0.518936,-0.081468,0.228097
0.519060,-0.081569,0.228361
0.519218,-0.081674,0.228682
0.519419,-0.081796,0.229082
0.519618,-0.081938,0.229573
0.519838,-0.082111,0.230140
0.520099,-0.082288,0.230700
0.520364,-0.082481,0.231235
0.520639,-0.082696,0.231759
0.520895,-0.082921,0.232256
0.521152,-0.083189,0.232745
0.521386,-0.083489,0.233210
0.521603,-0.083812,0.233656
0.521820,-0.084129,0.234110
0.522004,-0.084471,0.234552
0.522142,-0.084850,0.234968
0.522241,-0.085242,0.235311
0.522297,-0.085621,0.235564
0.522324,-0.085989,0.235733
0.522312,-0.086335,0.235827
0.522259,-0.086651,0.235858
0.522205,-0.086952,0.235895
0.522126,-0.087246,0.235925
0.522065,-0.087527,0.235956
0.521987,-0.087784,0.235983
0.521908,-0.088012,0.236021
0.521823,-0.088204,0.236048
0.521737,-0.088385,0.236077
0.521643,-0.088519,0.236090
0.521529,-0.088618,0.236105
0.521396,-0.088679,0.236141
0.521276,-0.088714,0.236186
0.521146,-0.088724,0.236231
0.521046,-0.088723,0.236274
0.520944,-0.088716,0.236310
0.520861,-0.088706,0.236347
0.520790,-0.088709,0.236375
0.520741,-0.088706,0.236393
0.520706,-0.088701,0.236405
0.520670,-0.088702,0.236407
0.520653,-0.088700,0.236406
0.520639,-0.088699,0.236409
0.520620,-0.088696,0.236409
0.520601,-0.088699,0.236410


==> TikZ_plots/emp/soft200_1.csv <==
x,y,z
0.408579,0.227266,0.259186
0.409139,0.226013,0.258971
0.409719,0.224709,0.258718
0.410295,0.223379,0.258405
0.410901,0.222006,0.258059
0.411521,0.220559,0.257674
0.412177,0.219074,0.257247
0.412845,0.217531,0.256753
0.413465,0.215992,0.256171
0.414077,0.214439,0.255510
0.414678,0.212870,0.254740
0.415222,0.211282,0.253873
0.415761,0.209621,0.252948
0.416338,0.207894,0.252009
0.416904,0.206173,0.251072
0.417483,0.204420,0.250140
0.418042,0.202691,0.249240
0.418639,0.200989,0.248375
0.419258,0.199284,0.247552
0.419907,0.197602,0.246721
0.420542,0.195879,0.245862
0.421152,0.194132,0.244947
0.421741,0.192344,0.243939
0.422249,0.190490,0.242903
0.422804,0.188696,0.241895
0.423291,0.186894,0.240921
0.423810,0.185098,0.240015
0.424326,0.183281,0.239169
0.424908,0.181482,0.238408
0.425454,0.179696,0.237759
0.426020,0.177944,0.237130
0.426617,0.176251,0.236488
0.427208,0.174538,0.235795
0.427781,0.172780,0.235047
0.428322,0.171047,0.234248
0.428835,0.169297,0.233468
0.429353,0.167527,0.232745
0.429886,0.165733,0.232067
0.430418,0.163922,0.231444
0.430978,0.162176,0.230871
0.431488,0.160412,0.230356
0.432044,0.158676,0.229933
0.432632,0.156966,0.229557
0.433208,0.155274,0.229219
0.433788,0.153567,0.228946
0.434411,0.151831,0.228702
0.435081,0.150070,0.228487
0.435774,0.148324,0.228275
0.436444,0.146625,0.228051
0.437089,0.144891,0.227807
0.437731,0.143141,0.227553
0.438339,0.141407,0.227258
0.438961,0.139680,0.226924
0.439565,0.137939,0.226546
0.440145,0.136163,0.226126
0.440681,0.134304,0.225661
0.441222,0.132450,0.225184
0.441778,0.130619,0.224703
0.442301,0.128783,0.224297
0.442891,0.126953,0.223944
0.443518,0.125096,0.223644
0.444120,0.123277,0.223401
0.444762,0.121463,0.223197
0.445449,0.119639,0.223026
0.446158,0.117748,0.222895
0.446878,0.115811,0.222822
0.447662,0.113905,0.222801
0.448483,0.112017,0.222799
0.449405,0.110141,0.222802
0.450345,0.108220,0.222799
0.451334,0.106266,0.222789
0.452378,0.104291,0.222791
0.453462,0.102257,0.222792
0.454600,0.100145,0.222799
0.455708,0.097970,0.222805
0.456899,0.095815,0.222791
0.458044,0.093613,0.222771
0.459267,0.091375,0.222739
0.460428,0.089139,0.222692
0.461632,0.086894,0.222606
0.462798,0.084586,0.222475
0.464041,0.082223,0.222317
0.465257,0.079798,0.222141
0.466472,0.077382,0.221931
0.467653,0.074921,0.221655
0.468741,0.072396,0.221358
0.469836,0.069928,0.221006
0.470850,0.067470,0.220634
0.471874,0.065010,0.220249
0.472849,0.062492,0.219851
0.473813,0.059978,0.219436
0.474654,0.057446,0.218998
0.475626,0.054950,0.218536
0.476569,0.052417,0.218068
0.477516,0.049919,0.217602
0.478448,0.047470,0.217158
0.479254,0.044967,0.216782
0.480071,0.042417,0.216460
0.480806,0.039918,0.216253
0.481552,0.037479,0.216091
0.482245,0.035078,0.216027
0.482850,0.032649,0.216023
0.483451,0.030259,0.216080
0.484047,0.027934,0.216179
0.484601,0.025638,0.216327
0.485132,0.023355,0.216522
0.485696,0.021133,0.216759
0.486265,0.018961,0.217030
0.486832,0.016870,0.217332
0.487395,0.014810,0.217649
0.487919,0.012749,0.217969
0.488394,0.010754,0.218268
0.488845,0.008799,0.218530
0.489264,0.006870,0.218768
0.489620,0.004963,0.218961
0.489991,0.003047,0.219149
0.490350,0.001161,0.219327
0.490670,-0.000682,0.219507
0.490991,-0.002474,0.219702
0.491320,-0.004187,0.219934
0.491666,-0.005885,0.220216
0.492025,-0.007553,0.220548
0.492440,-0.009216,0.220954
0.492899,-0.010791,0.221419
0.493399,-0.012330,0.221930
0.493915,-0.013844,0.222452
0.494424,-0.015380,0.222976
0.494901,-0.016928,0.223478
0.495358,-0.018498,0.223966
0.495787,-0.020014,0.224430
0.496222,-0.021460,0.224909
0.496652,-0.022872,0.225376
0.497092,-0.024282,0.225844
0.497555,-0.025547,0.226299
0.498015,-0.026754,0.226756
0.498438,-0.027943,0.227178
0.498801,-0.029051,0.227528
0.499144,-0.030125,0.227873
0.499467,-0.031175,0.228181
0.499805,-0.032140,0.228488
0.500166,-0.033095,0.228800
0.500573,-0.034064,0.229126
0.501015,-0.035014,0.229480
0.501497,-0.035913,0.229838
0.501981,-0.036805,0.230191
0.502460,-0.037698,0.230502
0.502930,-0.038594,0.230775
0.503394,-0.039489,0.231019
0.503881,-0.040390,0.231209
0.504373,-0.041277,0.231393
0.504859,-0.042113,0.231497
0.505388,-0.042933,0.231585
0.505907,-0.043743,0.231642
0.506338,-0.044555,0.231659
0.506701,-0.045406,0.231603
0.507076,-0.046232,0.231563
0.507478,-0.047053,0.231527
0.507899,-0.047852,0.231544
0.508407,-0.048653,0.231560
0.509025,-0.049438,0.231570
0.509625,-0.050261,0.231576
0.510230,-0.051095,0.231485
0.510841,-0.051955,0.231395
0.511438,-0.052843,0.231222
0.512046,-0.053763,0.231113
0.512606,-0.054672,0.231014
0.513108,-0.055636,0.230854
0.513562,-0.056635,0.230660
0.514004,-0.057604,0.230465
0.514456,-0.058562,0.230317
0.514965,-0.059553,0.230221
0.515561,-0.060566,0.230170
0.516092,-0.061602,0.230136
0.516614,-0.062667,0.230057
0.517174,-0.063715,0.229919
0.517694,-0.064765,0.229705
0.518176,-0.065820,0.229476
0.518648,-0.066885,0.229277
0.519103,-0.067927,0.229122
0.519419,-0.068964,0.228925
0.519654,-0.069991,0.228765
0.519879,-0.071010,0.228596
0.520095,-0.072004,0.228459
0.520312,-0.072959,0.228387
0.520577,-0.073869,0.228370
0.520901,-0.074790,0.228405
0.521264,-0.075681,0.228475
0.521637,-0.076534,0.228609
0.521984,-0.077373,0.228772
0.522325,-0.078206,0.228947
0.522647,-0.079009,0.229177
0.522914,-0.079789,0.229453
0.523193,-0.080571,0.229782
0.523429,-0.081349,0.230122
0.523665,-0.082104,0.230520
0.523847,-0.082860,0.230949
0.524027,-0.083594,0.231410
0.524201,-0.084296,0.231854
0.524341,-0.084965,0.232245
0.524452,-0.085610,0.232586
0.524523,-0.086214,0.232862
0.524565,-0.086772,0.233092
0.524589,-0.087290,0.233298
0.524609,-0.087771,0.233499
0.524589,-0.088209,0.233676
0.524572,-0.088629,0.233856
0.524559,-0.089003,0.234050
0.524551,-0.089342,0.234246
0.524559,-0.089677,0.234439
0.524605,-0.089983,0.234642
0.524648,-0.090256,0.234847
0.524694,-0.090514,0.235068
0.524737,-0.090761,0.235307
0.524776,-0.090993,0.235584
0.524828,-0.091219,0.235908
0.524904,-0.091442,0.236264
0.525001,-0.091653,0.236625
0.525070,-0.091864,0.236949
0.525145,-0.092086,0.237265
0.525177,-0.092331,0.237558
0.525187,-0.092596,0.237860
0.525202,-0.092873,0.238173
0.525257,-0.093152,0.238497
0.525303,-0.093416,0.238810
0.525354,-0.093689,0.239105
0.525377,-0.093972,0.239376
0.525414,-0.094235,0.239638
0.525479,-0.094500,0.239884
0.525560,-0.094775,0.240115
0.525644,-0.095043,0.240327
0.525697,-0.095340,0.240496
0.525768,-0.095635,0.240659
0.525807,-0.095932,0.240777
0.525836,-0.096225,0.240865
0.525852,-0.096523,0.240936
0.525850,-0.096821,0.240992
0.525835,-0.097101,0.241027
0.525809,-0.097386,0.241055
0.525780,-0.097650,0.241075
0.525746,-0.097906,0.241089
0.525710,-0.098131,0.241095
0.525682,-0.098322,0.241103
0.525649,-0.098490,0.241101
0.525629,-0.098626,0.241106
0.525609,-0.098742,0.241108
0.525591,-0.098841,0.241109
0.525581,-0.098909,0.241111
0.525567,-0.098975,0.241109
0.525558,-0.099021,0.241109
0.525553,-0.099056,0.241114


==> TikZ_plots/emp/soft200_2.csv <==
x,y,z
0.400783,0.230302,0.266384
0.401134,0.229391,0.266170
0.401502,0.228454,0.265954
0.401907,0.227483,0.265727
0.402360,0.226501,0.265495
0.402857,0.225441,0.265233
0.403383,0.224367,0.264926
0.403962,0.223257,0.264544
0.404583,0.222114,0.264096
0.405219,0.220949,0.263568
0.405858,0.219770,0.262968
0.406491,0.218545,0.262280
0.407140,0.217277,0.261540
0.407751,0.215971,0.260779
0.408389,0.214628,0.260018
0.409031,0.213172,0.259250
0.409747,0.211710,0.258484
0.410451,0.210195,0.257719
0.411159,0.208713,0.256983
0.411881,0.207213,0.256265
0.412650,0.205737,0.255573
0.413421,0.204240,0.254861
0.414163,0.202670,0.254112
0.414930,0.201073,0.253321
0.415648,0.199421,0.252451
0.416269,0.197752,0.251525
0.416919,0.196097,0.250632
0.417527,0.194418,0.249733
0.418110,0.192757,0.248869
0.418694,0.191056,0.248029
0.419256,0.189288,0.247223
0.419856,0.187526,0.246493
0.420536,0.185775,0.245789
0.421211,0.184033,0.245084
0.421860,0.182288,0.244357
0.422477,0.180537,0.243587
0.423042,0.178765,0.242786
0.423562,0.176950,0.241962
0.424108,0.175149,0.241182
0.424662,0.173284,0.240434
0.425271,0.171412,0.239735
0.425810,0.169520,0.239075
0.426390,0.167669,0.238474
0.426989,0.165811,0.237916
0.427558,0.163959,0.237414
0.428174,0.162109,0.236945
0.428799,0.160285,0.236489
0.429395,0.158460,0.236039
0.429958,0.156630,0.235581
0.430533,0.154749,0.235099
0.431101,0.152832,0.234576
0.431641,0.150911,0.234000
0.432143,0.148998,0.233409
0.432626,0.147055,0.232844
0.433166,0.145108,0.232319
0.433703,0.143152,0.231822
0.434212,0.141191,0.231368
0.434772,0.139254,0.230955
0.435328,0.137284,0.230577
0.435899,0.135278,0.230249
0.436505,0.133297,0.229982
0.437129,0.131344,0.229724
0.437794,0.129376,0.229524
0.438450,0.127405,0.229359
0.439063,0.125444,0.229227
0.439706,0.123426,0.229141
0.440368,0.121394,0.229092
0.441047,0.119311,0.229068
0.441754,0.117263,0.229049
0.442468,0.115224,0.229046
0.443196,0.113159,0.229041
0.443972,0.111096,0.229042
0.444796,0.109058,0.229043
0.445620,0.107011,0.229054
0.446486,0.104943,0.229052
0.447413,0.102834,0.229057
0.448328,0.100727,0.229055
0.449267,0.098663,0.229050
0.450229,0.096605,0.229033
0.451147,0.094535,0.229031
0.452027,0.092472,0.229030
0.452942,0.090470,0.229024
0.453826,0.088426,0.229026
0.454687,0.086339,0.229032
0.455565,0.084341,0.229023
0.456414,0.082362,0.229025
0.457210,0.080358,0.229041
0.458008,0.078328,0.229063
0.458796,0.076341,0.229080
0.459523,0.074382,0.229093
0.460218,0.072422,0.229116
0.460940,0.070424,0.229152
0.461654,0.068417,0.229183
0.462344,0.066498,0.229202
0.462984,0.064589,0.229219
0.463616,0.062657,0.229254
0.464225,0.060765,0.229300
0.464829,0.058880,0.229355
0.465440,0.057030,0.229415
0.466013,0.055190,0.229471
0.466582,0.053355,0.229553
0.467107,0.051496,0.229629
0.467610,0.049668,0.229727
0.468088,0.047875,0.229844
0.468557,0.046102,0.229972
0.469014,0.044300,0.230141
0.469428,0.042534,0.230320
0.469831,0.040855,0.230505
0.470234,0.039211,0.230702
0.470622,0.037602,0.230912
0.471022,0.035989,0.231151
0.471427,0.034401,0.231398
0.471844,0.032808,0.231653
0.472265,0.031265,0.231899
0.472652,0.029762,0.232134
0.472988,0.028268,0.232341
0.473298,0.026744,0.232541
0.473579,0.025199,0.232726
0.473842,0.023672,0.232900
0.474104,0.022193,0.233078
0.474352,0.020751,0.233251
0.474598,0.019344,0.233428
0.474868,0.017917,0.233628
0.475147,0.016530,0.233837
0.475439,0.015156,0.234063
0.475752,0.013828,0.234312
0.476079,0.012576,0.234586
0.476431,0.011328,0.234875
0.476819,0.010125,0.235169
0.477242,0.008954,0.235483
0.477663,0.007791,0.235790
0.478079,0.006656,0.236076
0.478487,0.005541,0.236334
0.478901,0.004431,0.236574
0.479323,0.003314,0.236789
0.479746,0.002185,0.236988
0.480149,0.001074,0.237161
0.480548,-0.000047,0.237298
0.480967,-0.001147,0.237423
0.481409,-0.002283,0.237528
0.481875,-0.003361,0.237607
0.482349,-0.004419,0.237653
0.482767,-0.005508,0.237634
0.483138,-0.006598,0.237553
0.483502,-0.007713,0.237469
0.483839,-0.008775,0.237387
0.484176,-0.009822,0.237337
0.484520,-0.010829,0.237299
0.484918,-0.011813,0.237328
0.485338,-0.012807,0.237367
0.485751,-0.013761,0.237463
0.486166,-0.014693,0.237535
0.486593,-0.015640,0.237627
0.487024,-0.016597,0.237638
0.487457,-0.017555,0.237667
0.487890,-0.018482,0.237608
0.488342,-0.019391,0.237562
0.488793,-0.020287,0.237435
0.489257,-0.021168,0.237341
0.489741,-0.022059,0.237205
0.490200,-0.022946,0.237073
0.490596,-0.023812,0.236871
0.490986,-0.024648,0.236630
0.491397,-0.025461,0.236366
0.491824,-0.026248,0.236097
0.492312,-0.027005,0.235867
0.492861,-0.027786,0.235672
0.493445,-0.028526,0.235527
0.494026,-0.029229,0.235390
0.494604,-0.029950,0.235195
0.495189,-0.030640,0.235028
0.495768,-0.031311,0.234768
0.496391,-0.031947,0.234550
0.497005,-0.032592,0.234289
0.497564,-0.033205,0.234042
0.498091,-0.033815,0.233687
0.498659,-0.034431,0.233374
0.499226,-0.035044,0.233010
0.499850,-0.035659,0.232724
0.500509,-0.036282,0.232451
0.501125,-0.036896,0.232259
0.501729,-0.037520,0.231977
0.502336,-0.038125,0.231731
0.502902,-0.038734,0.231442
0.503477,-0.039328,0.231190
0.504083,-0.039925,0.230901
0.504600,-0.040547,0.230643
0.505043,-0.041166,0.230309
0.505465,-0.041784,0.229981
0.505888,-0.042420,0.229639
0.506355,-0.043071,0.229352
0.506875,-0.043724,0.229078
0.507413,-0.044369,0.228886
0.507906,-0.045035,0.228764
0.508376,-0.045711,0.228580
0.508845,-0.046405,0.228418
0.509298,-0.047123,0.228253
0.509739,-0.047879,0.228065
0.510189,-0.048625,0.227892
0.510627,-0.049402,0.227751
0.511042,-0.050173,0.227604
0.511382,-0.050938,0.227407
0.511652,-0.051697,0.227213
0.511917,-0.052441,0.227027
0.512183,-0.053164,0.226797
0.512449,-0.053878,0.226615
0.512703,-0.054578,0.226429
0.512969,-0.055271,0.226268
0.513243,-0.055965,0.226175
0.513540,-0.056669,0.226100
0.513861,-0.057344,0.226073
0.514130,-0.058036,0.226036
0.514376,-0.058720,0.226037
0.514577,-0.059395,0.226013
0.514758,-0.060055,0.226027
0.514920,-0.060718,0.226035
0.515089,-0.061347,0.226075
0.515258,-0.061990,0.226104
0.515451,-0.062624,0.226149
0.515641,-0.063271,0.226153
0.515815,-0.063905,0.226155
0.515969,-0.064543,0.226143
0.516131,-0.065166,0.226143
0.516301,-0.065784,0.226113
0.516495,-0.066383,0.226094
0.516690,-0.066959,0.226083
0.516872,-0.067529,0.226058
0.517030,-0.068073,0.226051
0.517137,-0.068591,0.226002
0.517208,-0.069107,0.225976
0.517233,-0.069595,0.225935
0.517244,-0.070069,0.225918
0.517244,-0.070504,0.225895
0.517216,-0.070921,0.225881
0.517176,-0.071312,0.225861
0.517125,-0.071687,0.225849
0.517081,-0.072041,0.225855
0.517037,-0.072374,0.225860
0.517007,-0.072702,0.225876
0.516960,-0.073024,0.225876
0.516928,-0.073322,0.225890
0.516886,-0.073612,0.225890
0.516851,-0.073902,0.225899
0.516820,-0.074162,0.225911
0.516793,-0.074399,0.225920
0.516767,-0.074641,0.225931
0.516749,-0.074854,0.225948
0.516732,-0.075061,0.225965
0.516724,-0.075243,0.225988
0.516711,-0.075420,0.226005


==> TikZ_plots/emp/soft850_0.csv <==
x,y,z
0.353532,0.318138,0.244679
0.353485,0.318094,0.244625
0.353447,0.318058,0.244583
0.353424,0.318024,0.244548
0.353419,0.317954,0.244505
0.353420,0.317891,0.244459
0.353402,0.317840,0.244421
0.353372,0.317787,0.244375
0.353295,0.317721,0.244292
0.353195,0.317621,0.244180
0.353073,0.317474,0.244026
0.352945,0.317313,0.243859
0.352831,0.317153,0.243709
0.352747,0.317038,0.243596
0.352670,0.316947,0.243503
0.352593,0.316866,0.243413
0.352506,0.316775,0.243312
0.352414,0.316687,0.243211
0.352337,0.316622,0.243130
0.352222,0.316571,0.243033
0.352079,0.316538,0.242927
0.351897,0.316554,0.242827
0.351784,0.316588,0.242783
0.351755,0.316624,0.242784
0.352223,0.316736,0.242218
0.353242,0.316648,0.241052
0.354575,0.316533,0.239539
0.356128,0.316276,0.237931
0.358081,0.316060,0.236325
0.360655,0.315723,0.234513
0.363879,0.314915,0.232578
0.367430,0.313731,0.230670
0.370841,0.312622,0.228961
0.374071,0.311444,0.227320
0.377083,0.310329,0.225761
0.379829,0.309414,0.224395
0.382245,0.308644,0.223103
0.384499,0.307991,0.221935
0.386528,0.307443,0.220933
0.388249,0.307114,0.219960
0.389758,0.306878,0.219008
0.391122,0.306709,0.218085
0.392316,0.306601,0.217230
0.393334,0.306555,0.216429
0.394238,0.306608,0.215634
0.395079,0.306798,0.214848
0.395902,0.307111,0.214130
0.396526,0.307352,0.213437
0.397029,0.307441,0.212676
0.397640,0.307614,0.211944
0.398442,0.307903,0.211216
0.399179,0.308215,0.210526
0.399898,0.308586,0.209763
0.400571,0.308948,0.209035
0.401211,0.309273,0.208362
0.401792,0.309700,0.207701
0.402321,0.310247,0.207038
0.402941,0.310796,0.206385
0.403614,0.311416,0.205782
0.404257,0.312059,0.205209
0.404934,0.312745,0.204651
0.405499,0.313467,0.204093
0.406137,0.314264,0.203555
0.406686,0.315113,0.203025
0.407251,0.316005,0.202568
0.407810,0.316909,0.202148
0.408300,0.317805,0.201734
0.408726,0.318727,0.201348
0.409027,0.319669,0.200928
0.409353,0.320698,0.200526
0.409661,0.321754,0.200117
0.409982,0.322763,0.199755
0.410269,0.323718,0.199428
0.410535,0.324646,0.199115
0.410782,0.325545,0.198822
0.410917,0.326518,0.198492
0.411102,0.327499,0.198195
0.411267,0.328498,0.197912
0.411444,0.329498,0.197649
0.411588,0.330455,0.197423
0.411652,0.331378,0.197197
0.411612,0.332380,0.196977
0.411477,0.333392,0.196765
0.411256,0.334424,0.196541
0.411035,0.335489,0.196348
0.410909,0.336567,0.196158
0.410872,0.337635,0.195997
0.410771,0.338767,0.195831
0.410642,0.339860,0.195671
0.410454,0.340977,0.195512
0.410192,0.342017,0.195362
0.409978,0.343070,0.195226
0.409733,0.344044,0.195111
0.409534,0.344989,0.194994
0.409272,0.345962,0.194895
0.409029,0.346916,0.194788
0.408824,0.347981,0.194679
0.408564,0.349004,0.194584
0.408361,0.350048,0.194503
0.408143,0.351086,0.194421
0.407935,0.352073,0.194363
0.407602,0.353049,0.194297
0.407342,0.354061,0.194239
0.406994,0.354996,0.194178
0.406675,0.355952,0.194135
0.406392,0.356870,0.194093
0.406078,0.357762,0.194061
0.405811,0.358618,0.194032
0.405493,0.359546,0.194006
0.405126,0.360436,0.193992
0.404725,0.361316,0.193967
0.404315,0.362206,0.193943
0.404011,0.363125,0.193937
0.403734,0.364031,0.193939
0.403535,0.364950,0.193948
0.403336,0.365822,0.193958
0.403100,0.366712,0.193969
0.402840,0.367605,0.193990
0.402605,0.368420,0.194010
0.402316,0.369196,0.194028
0.402104,0.369974,0.194053
0.401816,0.370748,0.194082
0.401536,0.371446,0.194114
0.401211,0.372204,0.194142
0.400868,0.372966,0.194173
0.400487,0.373756,0.194214
0.400106,0.374548,0.194256
0.399721,0.375284,0.194298
0.399354,0.375966,0.194337
0.399014,0.376631,0.194383
0.398713,0.377281,0.194426
0.398393,0.377985,0.194478
0.398072,0.378709,0.194535
0.397692,0.379440,0.194591
0.397342,0.380144,0.194652
0.397025,0.380840,0.194711
0.396711,0.381538,0.194776
0.396549,0.382174,0.194834
0.396370,0.382839,0.194903
0.396172,0.383489,0.194973
0.395973,0.384131,0.195040
0.395641,0.384838,0.195113
0.395322,0.385514,0.195186
0.395027,0.386225,0.195273
0.394720,0.386940,0.195353
0.394452,0.387636,0.195439
0.394216,0.388293,0.195526
0.393982,0.388890,0.195604
0.393745,0.389466,0.195680
0.393501,0.390026,0.195756
0.393127,0.390664,0.195845
0.392752,0.391264,0.195930
0.392367,0.391876,0.196027
0.392049,0.392422,0.196106
0.391771,0.392965,0.196191
0.391514,0.393514,0.196276
0.391310,0.394002,0.196352
0.391132,0.394474,0.196431
0.390908,0.394944,0.196504
0.390646,0.395410,0.196587
0.390396,0.395842,0.196664
0.390059,0.396333,0.196744
0.389753,0.396809,0.196837
0.389419,0.397321,0.196927
0.389117,0.397780,0.197011
0.388795,0.398246,0.197097
0.388512,0.398678,0.197179
0.388220,0.399129,0.197270
0.387993,0.399521,0.197349
0.387763,0.399932,0.197427
0.387550,0.400325,0.197506
0.387346,0.400723,0.197587
0.387126,0.401153,0.197673
0.386850,0.401647,0.197772
0.386597,0.402116,0.197874
0.386305,0.402631,0.197980
0.386062,0.403073,0.198076
0.385820,0.403499,0.198166
0.385600,0.403901,0.198252
0.385350,0.404304,0.198344
0.385142,0.404651,0.198424
0.384954,0.404958,0.198498
0.384736,0.405314,0.198591
0.384536,0.405749,0.198736
0.384454,0.406060,0.198819
0.384432,0.406156,0.198878
0.384172,0.406510,0.198967
0.383933,0.406865,0.199077
0.383647,0.407381,0.199285
0.383431,0.408083,0.199675
0.383428,0.408802,0.200204
0.383493,0.409425,0.200748
0.383531,0.410116,0.201334
0.383700,0.410810,0.201964
0.383790,0.411515,0.202561
0.383702,0.412097,0.202996
0.383531,0.412621,0.203344
0.383303,0.413262,0.203773
0.383066,0.413763,0.204132
0.382749,0.414321,0.204454
0.382475,0.414824,0.204754
0.382254,0.415265,0.205014
0.382069,0.415685,0.205237
0.381887,0.416048,0.205417
0.381734,0.416347,0.205575
0.381607,0.416613,0.205726
0.381452,0.416876,0.205862
0.381269,0.417172,0.206001
0.381074,0.417485,0.206177
0.380916,0.417749,0.206353
0.380759,0.418022,0.206562
0.380590,0.418333,0.206799
0.380397,0.418665,0.207029
0.380237,0.418956,0.207263
0.380094,0.419229,0.207490
0.379959,0.419483,0.207690
0.379838,0.419700,0.207849
0.379731,0.419878,0.207969
0.379613,0.420064,0.208052
0.379515,0.420216,0.208111
0.379426,0.420348,0.208162
0.379346,0.420467,0.208201
0.379285,0.420562,0.208236
0.379241,0.420629,0.208259
0.379210,0.420680,0.208280
0.379177,0.420729,0.208298
0.379143,0.420782,0.208317
0.379117,0.420821,0.208331
0.379095,0.420854,0.208341
0.379082,0.420877,0.208353
0.379060,0.420907,0.208361
0.379053,0.420918,0.208366
0.379034,0.420948,0.208374
0.379023,0.420966,0.208381
0.379009,0.420989,0.208391
0.379002,0.421000,0.208396
0.378993,0.421014,0.208400
0.378988,0.421019,0.208401
0.378988,0.421022,0.208404
0.378986,0.421024,0.208404
0.378982,0.421030,0.208406
0.378981,0.421030,0.208406
0.378981,0.421032,0.208409
0.378978,0.421035,0.208409
0.378978,0.421036,0.208409
0.378977,0.421037,0.208410
0.378976,0.421039,0.208410
0.378975,0.421039,0.208411
0.378973,0.421041,0.208412
0.378974,0.421042,0.208413


==> TikZ_plots/emp/soft850_1.csv <==
x,y,z
0.344688,0.305026,0.244982
0.344616,0.305143,0.244867
0.344489,0.305251,0.244747
0.344328,0.305339,0.244631
0.344268,0.305404,0.244558
0.344302,0.305444,0.244530
0.344305,0.305482,0.244512
0.344279,0.305509,0.244497
0.344217,0.305503,0.244436
0.344194,0.305470,0.244388
0.344195,0.305453,0.244368
0.344180,0.305444,0.244353
0.344163,0.305431,0.244334
0.344151,0.305408,0.244307
0.344149,0.305413,0.244300
0.344148,0.305406,0.244291
0.344144,0.305402,0.244284
0.344149,0.305388,0.244278
0.344148,0.305385,0.244276
0.344146,0.305386,0.244275
0.344152,0.305378,0.244272
0.344148,0.305382,0.244272
0.344158,0.305364,0.244266
0.344147,0.305360,0.244257
0.344141,0.305359,0.244251
0.344140,0.305353,0.244246
0.344485,0.305596,0.243007
0.345576,0.305537,0.240628
0.347095,0.305227,0.237553
0.348774,0.304520,0.234293
0.351007,0.303858,0.230668
0.353513,0.303076,0.226591
0.356634,0.302217,0.221815
0.360381,0.301253,0.216917
0.364636,0.300306,0.212262
0.369268,0.299516,0.207869
0.373710,0.298832,0.203663
0.377848,0.298218,0.199999
0.381763,0.297656,0.196805
0.385299,0.297350,0.193991
0.388476,0.297099,0.191628
0.391409,0.296897,0.189609
0.394081,0.296765,0.187831
0.396272,0.296845,0.186240
0.398286,0.297145,0.184870
0.399906,0.297463,0.183648
0.401398,0.297886,0.182695
0.402592,0.298107,0.181824
0.404000,0.298057,0.180839
0.405428,0.298526,0.179995
0.406388,0.298920,0.179201
0.407279,0.299264,0.178527
0.407943,0.299713,0.177807
0.408627,0.300124,0.177167
0.409278,0.300433,0.176564
0.409810,0.300772,0.176017
0.410186,0.301202,0.175508
0.410540,0.301645,0.175038
0.410873,0.302077,0.174522
0.411229,0.302584,0.174034
0.411456,0.303065,0.173556
0.411725,0.303447,0.173165
0.411843,0.303858,0.172762
0.411884,0.304337,0.172418
0.411844,0.304883,0.172068
0.411873,0.305486,0.171745
0.411906,0.306026,0.171404
0.411951,0.306622,0.171085
0.411945,0.307230,0.170775
0.411977,0.307774,0.170498
0.412010,0.308291,0.170225
0.412066,0.308788,0.170001
0.412034,0.309333,0.169790
0.411916,0.309942,0.169619
0.411852,0.310550,0.169449
0.411634,0.311139,0.169271
0.411517,0.311763,0.169133
0.411417,0.312480,0.168955
0.411393,0.313190,0.168812
0.411393,0.313920,0.168671
0.411447,0.314609,0.168544
0.411428,0.315310,0.168424
0.411338,0.316066,0.168307
0.411308,0.316675,0.168214
0.411290,0.317289,0.168127
0.411280,0.317888,0.168058
0.411173,0.318522,0.167980
0.411053,0.319165,0.167925
0.410967,0.319842,0.167866
0.410832,0.320488,0.167827
0.410685,0.321256,0.167789
0.410558,0.322081,0.167748
0.410390,0.322969,0.167709
0.410260,0.323849,0.167683
0.410154,0.324693,0.167664
0.410073,0.325514,0.167645
0.409947,0.326359,0.167651
0.409761,0.327190,0.167652
0.409583,0.327989,0.167669
0.409430,0.328800,0.167674
0.409241,0.329528,0.167696
0.409094,0.330213,0.167723
0.408854,0.330980,0.167744
0.408629,0.331710,0.167776
0.408396,0.332441,0.167809
0.408146,0.333114,0.167847
0.407959,0.333739,0.167883
0.407721,0.334399,0.167926
0.407471,0.335118,0.167968
0.407202,0.335832,0.168019
0.406854,0.336512,0.168069
0.406540,0.337123,0.168124
0.406248,0.337719,0.168227
0.406020,0.338262,0.168360
0.405775,0.338831,0.168485
0.405531,0.339388,0.168606
0.405219,0.339991,0.168706
0.404891,0.340608,0.168779
0.404582,0.341217,0.168853
0.404352,0.341789,0.168931
0.404152,0.342321,0.168998
0.404003,0.342841,0.169064
0.403872,0.343344,0.169133
0.403667,0.343941,0.169213
0.403468,0.344513,0.169292
0.403236,0.345144,0.169376
0.403036,0.345744,0.169456
0.402861,0.346349,0.169544
0.402707,0.346895,0.169619
0.402541,0.347440,0.169693
0.402358,0.348015,0.169775
0.402172,0.348589,0.169856
0.401925,0.349198,0.169949
0.401704,0.349771,0.170034
0.401497,0.350345,0.170132
0.401267,0.350916,0.170229
0.401053,0.351447,0.170324
0.400838,0.351926,0.170409
0.400582,0.352433,0.170496
0.400351,0.352898,0.170587
0.400075,0.353428,0.170690
0.399817,0.353916,0.170788
0.399597,0.354363,0.170893
0.399414,0.354726,0.170986
0.399236,0.355097,0.171079
0.399128,0.355363,0.171158
0.398963,0.355685,0.171241
0.398795,0.355997,0.171318
0.398639,0.356298,0.171397
0.398423,0.356691,0.171492
0.398213,0.357087,0.171597
0.397985,0.357503,0.171701
0.397763,0.357917,0.171809
0.397547,0.358332,0.171921
0.397329,0.358731,0.172024
0.397090,0.359134,0.172112
0.396846,0.359565,0.172216
0.396610,0.360164,0.172439
0.396640,0.360843,0.172859
0.396722,0.361530,0.173307
0.396802,0.362118,0.173705
0.396864,0.362773,0.174114
0.396911,0.363454,0.174545
0.397032,0.364053,0.174964
0.397098,0.364749,0.175420
0.397200,0.365484,0.175910
0.397369,0.366230,0.176445
0.397559,0.367054,0.177057
0.397755,0.367797,0.177616
0.397855,0.368603,0.178171
0.397903,0.369315,0.178626
0.397962,0.369969,0.179059
0.398033,0.370627,0.179500
0.398185,0.371301,0.180025
0.398432,0.372021,0.180689
0.398693,0.372702,0.181369
0.398904,0.373414,0.182025
0.399138,0.374124,0.182680
0.399339,0.374897,0.183353
0.399530,0.375633,0.183953
0.399634,0.376294,0.184430
0.399645,0.376837,0.184770
0.399598,0.377324,0.185042
0.399521,0.377698,0.185222
0.399434,0.378056,0.185390
0.399350,0.378401,0.185550
0.399317,0.378696,0.185713
0.399311,0.378976,0.185884
0.399314,0.379238,0.186055
0.399287,0.379500,0.186203
0.399239,0.379772,0.186344
0.399203,0.380004,0.186468
0.399147,0.380243,0.186580
0.399110,0.380473,0.186699
0.399111,0.380688,0.186834
0.399120,0.380919,0.186986
0.399078,0.381173,0.187120
0.399005,0.381464,0.187258
0.398920,0.381734,0.187376
0.398862,0.381971,0.187490
0.398809,0.382201,0.187604
0.398767,0.382437,0.187727
0.398743,0.382666,0.187856
0.398745,0.382845,0.187971
0.398747,0.382993,0.188065
0.398733,0.383114,0.188133
0.398699,0.383231,0.188185
0.398665,0.383345,0.188238
0.398649,0.383432,0.188283
0.398646,0.383507,0.188329
0.398659,0.383591,0.188391
0.398692,0.383670,0.188463
0.398721,0.383764,0.188544
0.398750,0.383838,0.188615
0.398722,0.383884,0.188705
0.398759,0.383944,0.188830
0.398804,0.384041,0.188985
0.398879,0.384136,0.189154
0.398986,0.384240,0.189363
0.399132,0.384389,0.189651
0.399304,0.384562,0.190005
0.399493,0.384750,0.190389
0.399640,0.384912,0.190749
0.399753,0.385046,0.191054
0.399855,0.385172,0.191350
0.399940,0.385301,0.191645
0.400035,0.385426,0.191970
0.400138,0.385564,0.192304
0.400225,0.385703,0.192679
0.400246,0.385824,0.193067
0.400270,0.385944,0.193450
0.400357,0.386081,0.193805
0.400475,0.386221,0.194114
0.400556,0.386393,0.194397
0.400557,0.386626,0.194631
0.400525,0.386860,0.194829
0.400497,0.387095,0.195002
0.400466,0.387299,0.195144
0.400409,0.387475,0.195241
0.400332,0.387621,0.195295
0.400247,0.387739,0.195325
0.400160,0.387835,0.195337
0.400072,0.387937,0.195354
0.400004,0.388016,0.195369
0.399956,0.388076,0.195380
0.399924,0.388120,0.195389
0.399905,0.388145,0.195395
0.399895,0.388159,0.195401
0.399887,0.388170,0.195403
0.399876,0.388178,0.195404


==> TikZ_plots/emp/soft850_2.csv <==
x,y,z
0.341003,0.292299,0.267643
0.340953,0.292243,0.267570
0.340890,0.292166,0.267480
0.340837,0.292075,0.267374
0.340796,0.291998,0.267274
0.340763,0.291928,0.267181
0.340724,0.291877,0.267088
0.340688,0.291838,0.267005
0.340671,0.291818,0.266913
0.340516,0.291896,0.266081
0.340479,0.291795,0.265158
0.340707,0.291715,0.263940
0.340990,0.291508,0.262559
0.341332,0.291225,0.260987
0.341765,0.290791,0.259311
0.342259,0.290342,0.257606
0.342847,0.289877,0.255938
0.343458,0.289456,0.254293
0.344037,0.289032,0.252645
0.344610,0.288604,0.250933
0.345176,0.288246,0.249246
0.345787,0.287939,0.247551
0.346401,0.287632,0.245866
0.347107,0.287253,0.244219
0.347971,0.286807,0.242633
0.348881,0.286379,0.241109
0.349839,0.285996,0.239646
0.350867,0.285672,0.238243
0.351949,0.285336,0.236878
0.353020,0.285022,0.235503
0.354117,0.284755,0.234142
0.355207,0.284544,0.232727
0.356303,0.284312,0.231273
0.357466,0.284046,0.229815
0.358606,0.283799,0.228271
0.359771,0.283560,0.226673
0.360998,0.283375,0.225071
0.362289,0.283122,0.223428
0.363675,0.282884,0.221787
0.365116,0.282596,0.220090
0.366649,0.282241,0.218320
0.368312,0.281854,0.216549
0.370069,0.281465,0.214761
0.371834,0.281138,0.212982
0.373668,0.280793,0.211169
0.375484,0.280455,0.209421
0.377332,0.280053,0.207613
0.379171,0.279639,0.205832
0.380968,0.279285,0.204022
0.382760,0.278935,0.202321
0.384452,0.278635,0.200674
0.386080,0.278366,0.199113
0.387646,0.278183,0.197633
0.389071,0.278061,0.196253
0.390481,0.277913,0.194945
0.391872,0.277716,0.193701
0.393171,0.277515,0.192448
0.394393,0.277363,0.191282
0.395560,0.277195,0.190114
0.396618,0.277066,0.189012
0.397628,0.276887,0.187956
0.398576,0.276738,0.186974
0.399468,0.276607,0.186090
0.400241,0.276532,0.185328
0.400964,0.276510,0.184638
0.401624,0.276422,0.184012
0.402285,0.276297,0.183424
0.402942,0.276160,0.182902
0.403589,0.275985,0.182462
0.404173,0.275788,0.182052
0.404776,0.275640,0.181681
0.405245,0.275561,0.181300
0.405619,0.275555,0.180941
0.405930,0.275490,0.180645
0.406189,0.275423,0.180348
0.406450,0.275328,0.180083
0.406652,0.275263,0.179802
0.406801,0.275269,0.179509
0.406918,0.275253,0.179243
0.407040,0.275231,0.178976
0.407133,0.275233,0.178717
0.407223,0.275255,0.178464
0.407293,0.275255,0.178220
0.407326,0.275256,0.178002
0.407304,0.275242,0.177780
0.407281,0.275264,0.177551
0.407289,0.275287,0.177341
0.407262,0.275259,0.177115
0.407234,0.275223,0.176909
0.407185,0.275221,0.176703
0.407131,0.275214,0.176510
0.407054,0.275212,0.176323
0.406934,0.275217,0.176135
0.406801,0.275216,0.175958
0.406659,0.275237,0.175764
0.406509,0.275296,0.175580
0.406358,0.275327,0.175390
0.406233,0.275360,0.175214
0.406108,0.275391,0.175044
0.405977,0.275419,0.174877
0.405840,0.275417,0.174724
0.405680,0.275439,0.174562
0.405566,0.275444,0.174417
0.405407,0.275478,0.174248
0.405273,0.275518,0.174094
0.405157,0.275559,0.173946
0.405046,0.275622,0.173788
0.404982,0.275672,0.173638
0.404897,0.275733,0.173488
0.404853,0.275789,0.173355
0.404802,0.275845,0.173224
0.404754,0.275907,0.173093
0.404696,0.275976,0.172946
0.404654,0.276061,0.172810
0.404585,0.276171,0.172661
0.404532,0.276272,0.172518
0.404471,0.276387,0.172377
0.404427,0.276483,0.172246
0.404368,0.276586,0.172117
0.404334,0.276667,0.172002
0.404256,0.276765,0.171881
0.404198,0.276873,0.171769
0.404131,0.277021,0.171651
0.404070,0.277140,0.171543
0.403994,0.277259,0.171425
0.403921,0.277362,0.171317
0.403865,0.277467,0.171218
0.403829,0.277562,0.171118
0.403759,0.277696,0.171016
0.403730,0.277802,0.170924
0.403717,0.277886,0.170850
0.403672,0.278015,0.170760
0.403643,0.278132,0.170684
0.403568,0.278259,0.170597
0.403502,0.278382,0.170516
0.403436,0.278521,0.170437
0.403387,0.278654,0.170356
0.403364,0.278779,0.170271
0.403372,0.278904,0.170194
0.403362,0.279029,0.170120
0.403372,0.279124,0.170059
0.403397,0.279200,0.170000
0.403409,0.279325,0.169941
0.403453,0.279444,0.169875
0.403498,0.279589,0.169806
0.403538,0.279757,0.169749
0.403587,0.279908,0.169693
0.403626,0.280080,0.169642
0.403643,0.280278,0.169582
0.403693,0.280474,0.169533
0.403767,0.280663,0.169487
0.403808,0.280867,0.169449
0.403848,0.281081,0.169403
0.403915,0.281271,0.169361
0.403953,0.281510,0.169313
0.403992,0.281736,0.169274
0.404036,0.281968,0.169239
0.404046,0.282213,0.169201
0.404046,0.282443,0.169158
0.404048,0.282689,0.169114
0.404084,0.282944,0.169084
0.404100,0.283202,0.169040
0.404125,0.283434,0.169002
0.404129,0.283645,0.168970
0.404147,0.283863,0.168934
0.404200,0.284079,0.168915
0.404270,0.284289,0.168884
0.404297,0.284525,0.168849
0.404304,0.284750,0.168804
0.404328,0.284952,0.168772
0.404323,0.285155,0.168747
0.404337,0.285355,0.168724
0.404363,0.285583,0.168695
0.404409,0.285821,0.168661
0.404461,0.286061,0.168635
0.404500,0.286295,0.168618
0.404529,0.286461,0.168599
0.404545,0.286610,0.168581
0.404554,0.286766,0.168566
0.404563,0.286922,0.168554
0.404592,0.287052,0.168542
0.404601,0.287220,0.168516
0.404607,0.287424,0.168501
0.404631,0.287632,0.168487
0.404653,0.287857,0.168479
0.404663,0.288109,0.168471
0.404665,0.288360,0.168458
0.404662,0.288644,0.168442
0.404675,0.288934,0.168439
0.404683,0.289216,0.168439
0.404677,0.289512,0.168435
0.404688,0.289802,0.168426
0.404687,0.290112,0.168414
0.404698,0.290400,0.168399
0.404717,0.290691,0.168391
0.404744,0.290973,0.168376
0.404725,0.291297,0.168353
0.404689,0.291614,0.168339
0.404659,0.291905,0.168335
0.404616,0.292201,0.168340
0.404536,0.292530,0.168340
0.404494,0.292850,0.168338
0.404431,0.293174,0.168338
0.404372,0.293475,0.168334
0.404302,0.293785,0.168341
0.404239,0.294068,0.168346
0.404186,0.294311,0.168350
0.404131,0.294581,0.168350
0.404050,0.294869,0.168355
0.403982,0.295125,0.168355
0.403940,0.295368,0.168363
0.403912,0.295605,0.168364
0.403850,0.295897,0.168373
0.403773,0.296190,0.168379
0.403707,0.296472,0.168381
0.403641,0.296764,0.168400
0.403553,0.297044,0.168405
0.403492,0.297296,0.168417
0.403395,0.297582,0.168423
0.403305,0.297861,0.168434
0.403211,0.298127,0.168443
0.403120,0.298385,0.168457
0.403046,0.298630,0.168466
0.402996,0.298876,0.168480
0.402936,0.299136,0.168488
0.402892,0.299365,0.168508
0.402829,0.299630,0.168523
0.402796,0.299865,0.168540
0.402738,0.300141,0.168559
0.402659,0.300418,0.168576
0.402580,0.300683,0.168593
0.402501,0.300924,0.168611
0.402403,0.301196,0.168631
0.402297,0.301468,0.168650
0.402200,0.301723,0.168664
0.402102,0.301966,0.168677
0.402034,0.302215,0.168699
0.401961,0.302479,0.168721
0.401886,0.302744,0.168741
0.401841,0.302979,0.168763
0.401800,0.303222,0.168777
0.401766,0.303476,0.168800
0.401716,0.303754,0.168820
0.401679,0.304009,0.168833
0.401638,0.304279,0.168838
0.401598,0.304530,0.168828
0.401537,0.304803,0.168821
0.401446,0.305099,0.168810
0.401353,0.305396,0.168802
0.401269,0.305659,0.168801


==> TikZ_plots/emp/stiff_0.csv <==
x,y,z
0.344214,0.310839,0.252410
0.344405,0.310443,0.252171
0.344500,0.310216,0.251891
0.344581,0.310119,0.251309
0.344555,0.310125,0.250701
0.344713,0.309828,0.250303
0.344825,0.309695,0.249503
0.344857,0.309412,0.248472
0.344622,0.309726,0.246436
0.344023,0.309993,0.244164
0.343910,0.310210,0.241995
0.344093,0.310183,0.239646
0.344734,0.310070,0.237285
0.345712,0.309707,0.235140
0.346358,0.309600,0.233316
0.346924,0.309578,0.231941
0.347421,0.309752,0.231365
0.347572,0.310141,0.231248
0.347622,0.310394,0.231321
0.347667,0.310433,0.231519
0.347866,0.310357,0.231552
0.348197,0.310207,0.231461
0.348601,0.309951,0.231660
0.349130,0.309616,0.232198
0.349640,0.309276,0.232594
0.350139,0.308952,0.233251
0.350373,0.308724,0.234143
0.350512,0.308587,0.235252
0.350591,0.308460,0.236553
0.350973,0.308322,0.238013
0.351626,0.307983,0.239443
0.352389,0.307509,0.240740
0.352817,0.307349,0.241649
0.352948,0.307424,0.242140
0.353045,0.307569,0.242209
0.353262,0.307597,0.242233
0.353431,0.307672,0.242295
0.353491,0.307801,0.242344
0.353560,0.307998,0.242384
0.353712,0.308132,0.242307
0.353961,0.308183,0.242131
0.354122,0.308292,0.242019
0.354155,0.308492,0.241896
0.354235,0.308696,0.241793
0.354282,0.308903,0.241693
0.354279,0.309091,0.241590
0.354341,0.309264,0.241492
0.354408,0.309492,0.241374
0.354479,0.309700,0.241266
0.354533,0.309816,0.241190
0.354548,0.309815,0.241158
0.354554,0.309801,0.241160
0.354559,0.309791,0.241164
0.354636,0.309678,0.241161
0.354698,0.309577,0.241148
0.354709,0.309334,0.241024
0.354777,0.309033,0.240906
0.355070,0.308696,0.240924
0.355401,0.308327,0.240979
0.355726,0.307981,0.241102
0.356024,0.307674,0.241294
0.356250,0.307420,0.241514
0.356446,0.307223,0.241707
0.356548,0.307107,0.241813
0.356608,0.307055,0.241869
0.356735,0.306922,0.241917
0.356944,0.306687,0.241950
0.357147,0.306442,0.241941
0.357321,0.306222,0.241920
0.357480,0.306040,0.241929
0.357601,0.305899,0.241927
0.357681,0.305796,0.241920
0.357761,0.305691,0.241913
0.357807,0.305509,0.241832
0.357820,0.305338,0.241751
0.357862,0.305169,0.241690
0.357978,0.305012,0.241681
0.358117,0.304848,0.241683
0.358227,0.304698,0.241670
0.358404,0.304486,0.241667
0.358567,0.304216,0.241622
0.358566,0.304036,0.241528
0.358591,0.303887,0.241465
0.358697,0.303705,0.241441
0.358746,0.303508,0.241368
0.358697,0.303330,0.241243
0.358633,0.303186,0.241133
0.358617,0.303091,0.241078
0.358679,0.302978,0.241055
0.358706,0.302879,0.241021
0.358644,0.302792,0.240939
0.359798,0.302332,0.240235
0.362460,0.300382,0.239119
0.365317,0.297863,0.238539
0.370040,0.294742,0.238223
0.376065,0.290975,0.237568
0.381538,0.287607,0.236910
0.385884,0.284865,0.236859
0.389173,0.282311,0.237413
0.391452,0.280033,0.238501
0.393111,0.277890,0.240023
0.394216,0.275843,0.241891
0.395162,0.273718,0.243655
0.395627,0.271734,0.245642
0.395927,0.269588,0.247677
0.395900,0.267410,0.249654
0.396009,0.265219,0.251533
0.396162,0.263114,0.253308
0.396289,0.260980,0.255071
0.396680,0.258942,0.256497
0.397292,0.256988,0.257725
0.397945,0.255100,0.258878
0.398369,0.253347,0.259906
0.398736,0.251404,0.260467
0.398767,0.249072,0.260587
0.398659,0.246455,0.260547
0.398694,0.243523,0.260253
0.398765,0.239974,0.259288
0.399211,0.236012,0.258212
0.400075,0.231336,0.256141
0.401506,0.226169,0.253314
0.403550,0.220589,0.249762
0.406000,0.214339,0.245117
0.408663,0.207980,0.240097
0.411127,0.201460,0.234593
0.413301,0.194995,0.229305
0.415032,0.188707,0.224325
0.416631,0.182458,0.219668
0.417921,0.176432,0.215285
0.419143,0.170617,0.211421
0.420140,0.165031,0.207817
0.421249,0.159853,0.204718
0.422237,0.154641,0.201823
0.423168,0.149651,0.199176
0.424383,0.144848,0.197059
0.425473,0.140213,0.195248
0.426415,0.135700,0.193587
0.427656,0.131245,0.192261
0.429107,0.127089,0.191291
0.430714,0.122904,0.190748
0.432522,0.118747,0.190536
0.434456,0.114643,0.190383
0.436615,0.110410,0.190322
0.439109,0.106340,0.190401
0.441794,0.102513,0.190702
0.444750,0.098554,0.191304
0.447702,0.094770,0.192195
0.450511,0.090969,0.193119
0.453134,0.086984,0.194015
0.455788,0.083044,0.195110
0.458501,0.079101,0.196414
0.461155,0.075009,0.197545
0.463637,0.070912,0.198596
0.465591,0.066514,0.199592
0.467422,0.061980,0.200607
0.469371,0.057445,0.201614
0.471239,0.052904,0.202386
0.472977,0.048268,0.202965
0.474658,0.043640,0.203468
0.476075,0.039035,0.203832
0.477298,0.034510,0.204008
0.478572,0.030159,0.204293
0.479980,0.025952,0.204677
0.481350,0.021846,0.205084
0.482680,0.017912,0.205303
0.484109,0.014091,0.205319
0.485649,0.010196,0.205748
0.487066,0.006469,0.205977
0.488408,0.002908,0.206084
0.489923,-0.000691,0.206562
0.491324,-0.004225,0.206623
0.492721,-0.007728,0.206725
0.494063,-0.011106,0.207100
0.495342,-0.014580,0.207206
0.496743,-0.017866,0.207363
0.497991,-0.021094,0.207719
0.499110,-0.024322,0.207660
0.500528,-0.027334,0.207984
0.501880,-0.030289,0.207869
0.503260,-0.033120,0.207832
0.504911,-0.036014,0.207999
0.506461,-0.038787,0.207590
0.508173,-0.041555,0.207249
0.509797,-0.044149,0.207003
0.511281,-0.046857,0.206504
0.512936,-0.049419,0.206278
0.514325,-0.052042,0.206055
0.515470,-0.054506,0.205767
0.516179,-0.056403,0.205882
0.516822,-0.057963,0.205803
0.517446,-0.059596,0.205641
0.517637,-0.061162,0.205737
0.517617,-0.062613,0.206024
0.517699,-0.063923,0.206556
0.517915,-0.065039,0.207086
0.518376,-0.066140,0.207543
0.518709,-0.067002,0.207898
0.518782,-0.067469,0.208254
0.518652,-0.067810,0.208457
0.518523,-0.068041,0.208542
0.518398,-0.068216,0.208572
0.518317,-0.068358,0.208598
0.518248,-0.068453,0.208607
0.518189,-0.068586,0.208616
0.518116,-0.068686,0.208622
0.518065,-0.068729,0.208631
0.518024,-0.068732,0.208634
0.517994,-0.068716,0.208646
0.517972,-0.068711,0.208648
0.517958,-0.068716,0.208656
0.517928,-0.068717,0.208660
0.517900,-0.068721,0.208665
0.517859,-0.068751,0.208668
0.517842,-0.068762,0.208677
0.517819,-0.068786,0.208685
0.517777,-0.068803,0.208691
0.517753,-0.068837,0.208699
0.517724,-0.068859,0.208704
0.517698,-0.068871,0.208708
0.517680,-0.068886,0.208713
0.517668,-0.068894,0.208722
0.517650,-0.068927,0.208725
0.517627,-0.068950,0.208730
0.517605,-0.068943,0.208735
0.517593,-0.068935,0.208740
0.517587,-0.068938,0.208745
0.517588,-0.068942,0.208752
0.517583,-0.068945,0.208752
0.517584,-0.068956,0.208759
0.517582,-0.068959,0.208761
0.517580,-0.068960,0.208761
0.517578,-0.068969,0.208763
0.517584,-0.068967,0.208771
0.517579,-0.068974,0.208768
0.517580,-0.068979,0.208772
0.517579,-0.068980,0.208773
0.517576,-0.068983,0.208771
0.517580,-0.068988,0.208775
0.517576,-0.068988,0.208775
0.517577,-0.068994,0.208778
0.517575,-0.068997,0.208776
0.517573,-0.068997,0.208778
0.517570,-0.069004,0.208777
0.517568,-0.069008,0.208779
0.517561,-0.069019,0.208777
0.517561,-0.069026,0.208781
0.517561,-0.069041,0.208783
0.517557,-0.069081,0.208787
0.517544,-0.069194,0.208788
0.517534,-0.069251,0.208789


==> TikZ_plots/emp/stiff_1.csv <==
x,y,z
0.347687,0.308372,0.250537
0.347697,0.308374,0.250535
0.347698,0.308380,0.250544
0.347699,0.308386,0.250533
0.347693,0.308397,0.250535
0.347694,0.308395,0.250529
0.347699,0.308402,0.250533
0.347704,0.308402,0.250525
0.347710,0.308410,0.250517
0.347714,0.308413,0.250510
0.347887,0.308394,0.249902
0.348783,0.308053,0.248485
0.349729,0.307303,0.246300
0.351258,0.305895,0.243789
0.353122,0.304550,0.241107
0.355521,0.303270,0.238282
0.358683,0.301665,0.235192
0.362463,0.299787,0.232294
0.366559,0.297996,0.229897
0.370679,0.296214,0.227941
0.374744,0.294514,0.226578
0.378540,0.292856,0.225688
0.381819,0.291613,0.225163
0.384805,0.290551,0.224960
0.387489,0.289569,0.225118
0.389804,0.288933,0.225599
0.391922,0.288467,0.226291
0.393770,0.288026,0.227160
0.395359,0.287659,0.228107
0.396571,0.287407,0.229077
0.397617,0.287124,0.230111
0.398533,0.286886,0.231239
0.399246,0.286699,0.232480
0.399783,0.286530,0.233788
0.400162,0.286295,0.235107
0.400442,0.286026,0.236528
0.400553,0.285657,0.237873
0.400637,0.285281,0.239083
0.400600,0.284969,0.240319
0.400527,0.284599,0.241611
0.400360,0.284219,0.242942
0.400081,0.283821,0.244298
0.399862,0.283395,0.245675
0.399629,0.282977,0.247140
0.399505,0.282541,0.248532
0.399359,0.282119,0.249840
0.399239,0.281804,0.251203
0.399123,0.281453,0.252598
0.399021,0.280982,0.254031
0.398960,0.280503,0.255523
0.398715,0.280068,0.256824
0.398670,0.279700,0.258048
0.398595,0.279199,0.259311
0.398549,0.278702,0.260573
0.398273,0.278290,0.261820
0.397900,0.277839,0.263033
0.397652,0.277335,0.264138
0.397341,0.276833,0.265078
0.396916,0.276423,0.265849
0.396448,0.275814,0.266556
0.395840,0.275144,0.267236
0.395127,0.274438,0.267799
0.394455,0.273807,0.268256
0.393789,0.273119,0.268779
0.393049,0.272262,0.269143
0.392202,0.271186,0.269428
0.391192,0.269916,0.269578
0.390361,0.268916,0.269663
0.389614,0.267789,0.269702
0.388884,0.266419,0.269476
0.388076,0.264933,0.269067
0.387398,0.263026,0.268624
0.386724,0.261160,0.267767
0.386152,0.259207,0.266879
0.385948,0.256989,0.266025
0.385576,0.254594,0.264676
0.385460,0.252044,0.263037
0.385655,0.249235,0.261252
0.385994,0.246308,0.259130
0.386709,0.243391,0.257009
0.387627,0.240147,0.254536
0.388972,0.236824,0.251882
0.390626,0.233537,0.249362
0.392456,0.230119,0.246598
0.394571,0.226587,0.243855
0.396912,0.222939,0.241386
0.399077,0.219226,0.238881
0.401053,0.215470,0.236409
0.402867,0.211656,0.233925
0.404533,0.207757,0.231524
0.406024,0.203855,0.229065
0.407369,0.200068,0.226580
0.408446,0.196300,0.224120
0.409515,0.192505,0.221842
0.410555,0.188847,0.219633
0.411546,0.185182,0.217487
0.412397,0.181580,0.215399
0.413244,0.178039,0.213507
0.414228,0.174486,0.211771
0.415119,0.170988,0.210076
0.415873,0.167510,0.208451
0.416564,0.164081,0.206873
0.417411,0.160646,0.205438
0.418365,0.157262,0.204225
0.419267,0.153953,0.203073
0.420060,0.150677,0.201967
0.420756,0.147424,0.200885
0.421591,0.144221,0.199979
0.422489,0.141027,0.199193
0.423531,0.137689,0.198515
0.424458,0.134489,0.197998
0.425452,0.131404,0.197671
0.426433,0.128377,0.197436
0.427502,0.125322,0.197208
0.428581,0.122182,0.197012
0.429748,0.119124,0.196897
0.430982,0.115872,0.196854
0.432260,0.112769,0.196887
0.433443,0.109963,0.196915
0.434908,0.107089,0.197033
0.436440,0.104318,0.197296
0.438015,0.101685,0.197669
0.439589,0.099075,0.198126
0.441165,0.096543,0.198622
0.442727,0.094157,0.199202
0.444274,0.091772,0.199848
0.445700,0.089429,0.200476
0.447036,0.087169,0.201094
0.448379,0.084963,0.201751
0.449727,0.082722,0.202438
0.451158,0.080577,0.203175
0.452501,0.078428,0.203838
0.453827,0.076213,0.204435
0.455116,0.074031,0.204970
0.456312,0.071864,0.205426
0.457510,0.069678,0.205816
0.458579,0.067469,0.206179
0.459565,0.065147,0.206512
0.460445,0.062878,0.206828
0.461276,0.060557,0.207168
0.462174,0.058285,0.207518
0.463116,0.056077,0.207822
0.464127,0.053916,0.208126
0.465197,0.051694,0.208324
0.466231,0.049445,0.208475
0.467240,0.047239,0.208608
0.468242,0.045025,0.208686
0.469220,0.042803,0.208649
0.470205,0.040645,0.208633
0.471270,0.038596,0.208703
0.472295,0.036495,0.208761
0.473283,0.034354,0.208846
0.474199,0.032213,0.208878
0.475193,0.030142,0.208846
0.476316,0.028095,0.209005
0.477400,0.025998,0.209144
0.478392,0.024031,0.209044
0.479284,0.022019,0.208877
0.480278,0.019867,0.208787
0.481361,0.017755,0.208859
0.482221,0.015621,0.208946
0.483135,0.013577,0.209011
0.483991,0.011566,0.208867
0.484983,0.009746,0.208961
0.486195,0.008134,0.209216
0.486920,0.006106,0.209198
0.487733,0.003875,0.208902
0.488500,0.001728,0.208638
0.489390,-0.000329,0.208749
0.489940,-0.002200,0.208835
0.490598,-0.004123,0.208875
0.491387,-0.005950,0.209358
0.492162,-0.007654,0.210046
0.492929,-0.009229,0.210860
0.493737,-0.010767,0.211789
0.494421,-0.012417,0.212573
0.494892,-0.014067,0.213280
0.495526,-0.015680,0.214035
0.496236,-0.017339,0.214863
0.496855,-0.018934,0.215585
0.497487,-0.020455,0.216218
0.497995,-0.021915,0.216796
0.498473,-0.023402,0.217424
0.499085,-0.024879,0.218224
0.499727,-0.026347,0.219099
0.500463,-0.027786,0.219879
0.501304,-0.029222,0.220498
0.502206,-0.030670,0.220991
0.503377,-0.032204,0.221572
0.504580,-0.033852,0.222236
0.505707,-0.035621,0.222701
0.506836,-0.037416,0.222933
0.507966,-0.039319,0.223325
0.509134,-0.041288,0.223903
0.510105,-0.043214,0.224470
0.511169,-0.045133,0.224943
0.512368,-0.047084,0.225407
0.513480,-0.049120,0.226018
0.514479,-0.051171,0.226457
0.515379,-0.053365,0.227012
0.516345,-0.055671,0.227865
0.517281,-0.057990,0.228921
0.518054,-0.060319,0.229912
0.518815,-0.062758,0.230838
0.519796,-0.065156,0.231838
0.520695,-0.067634,0.232851
0.521488,-0.070123,0.233594
0.522182,-0.072518,0.234147
0.523077,-0.074942,0.234969
0.523838,-0.077318,0.235866
0.524501,-0.079667,0.236703
0.525020,-0.082067,0.237569
0.525659,-0.084452,0.238698
0.526217,-0.086683,0.240172
0.526627,-0.088879,0.241526
0.526939,-0.090999,0.242757
0.527348,-0.093055,0.243955
0.527769,-0.095083,0.245233
0.528096,-0.097066,0.246293
0.528498,-0.098904,0.247115
0.528801,-0.100620,0.247609
0.529058,-0.102243,0.247919
0.529316,-0.103776,0.248179
0.529530,-0.105159,0.248427
0.529814,-0.106492,0.248608
0.530130,-0.107789,0.248731
0.530354,-0.109018,0.248836
0.530642,-0.110185,0.248927
0.530871,-0.111214,0.248916
0.531060,-0.112151,0.248717
0.531281,-0.112936,0.248368
0.531431,-0.113686,0.248060
0.531586,-0.114376,0.247742
0.531766,-0.115028,0.247459
0.531923,-0.115605,0.247307
0.532041,-0.116105,0.247192
0.532122,-0.116578,0.247078
0.532160,-0.116995,0.246963
0.532148,-0.117392,0.246832
0.532068,-0.117751,0.246735
0.532006,-0.118070,0.246723
0.531944,-0.118316,0.246688
0.531885,-0.118557,0.246688
0.531840,-0.118738,0.246696
0.531797,-0.118897,0.246684
0.531748,-0.119026,0.246685
0.531692,-0.119138,0.246690
0.531662,-0.119241,0.246700
0.531616,-0.119342,0.246689
0.531578,-0.119434,0.246698


==> TikZ_plots/emp/stiff_2.csv <==
x,y,z
0.349825,0.320315,0.243828
0.349853,0.320292,0.243833
0.349899,0.320241,0.243829
0.349960,0.320176,0.243832
0.350014,0.320113,0.243825
0.350064,0.320053,0.243819
0.350090,0.320028,0.243823
0.350096,0.320021,0.243821
0.350091,0.320024,0.243821
0.350078,0.320028,0.243817
0.350077,0.320031,0.243817
0.350081,0.320024,0.243817
0.350080,0.320017,0.243812
0.350071,0.320025,0.243809
0.350062,0.320031,0.243809
0.350483,0.319869,0.243524
0.351640,0.319313,0.242962
0.353275,0.318336,0.242392
0.355306,0.317015,0.241897
0.357375,0.315754,0.241721
0.359221,0.314413,0.242000
0.360978,0.313009,0.242621
0.362395,0.311749,0.243523
0.363827,0.310563,0.244477
0.365473,0.309224,0.245443
0.367269,0.307855,0.246188
0.369322,0.306130,0.246539
0.371456,0.304214,0.246768
0.373431,0.302237,0.246977
0.375142,0.300365,0.247263
0.376659,0.298608,0.247609
0.378128,0.296799,0.247946
0.379355,0.295094,0.248321
0.380374,0.293452,0.248748
0.381275,0.291837,0.249298
0.382165,0.290218,0.249907
0.382943,0.288667,0.250487
0.383610,0.287167,0.251169
0.384140,0.285655,0.251929
0.384690,0.284126,0.252698
0.385157,0.282621,0.253397
0.385637,0.281077,0.253982
0.386081,0.279602,0.254495
0.386471,0.278177,0.255073
0.386928,0.276756,0.255654
0.387377,0.275381,0.256218
0.387762,0.274083,0.256738
0.388323,0.272755,0.257249
0.388947,0.271432,0.257785
0.389532,0.270237,0.258356
0.390195,0.269073,0.258895
0.390868,0.267935,0.259339
0.391560,0.266859,0.259713
0.392213,0.265894,0.260045
0.392784,0.264852,0.260367
0.393290,0.263761,0.260647
0.393634,0.262574,0.260824
0.393812,0.261363,0.260970
0.393844,0.260122,0.261111
0.393934,0.258911,0.261091
0.394037,0.257702,0.261113
0.394079,0.256296,0.261110
0.394018,0.254793,0.261006
0.393957,0.253241,0.260881
0.394000,0.251535,0.260754
0.394077,0.249746,0.260336
0.394172,0.247813,0.259775
0.394346,0.245795,0.259194
0.394513,0.243678,0.258643
0.394791,0.241311,0.257759
0.395304,0.238865,0.256658
0.395942,0.236328,0.255627
0.396737,0.233562,0.254253
0.397690,0.230663,0.252677
0.398976,0.227640,0.251086
0.400349,0.224342,0.249153
0.401801,0.221033,0.246912
0.403484,0.217796,0.244531
0.405150,0.214505,0.241922
0.406778,0.211064,0.239104
0.408274,0.207515,0.236247
0.409695,0.203978,0.233536
0.410961,0.200417,0.230769
0.412050,0.196905,0.228004
0.413135,0.193385,0.225351
0.414104,0.189938,0.222851
0.414956,0.186631,0.220335
0.415715,0.183354,0.217854
0.416456,0.180017,0.215556
0.417254,0.176687,0.213420
0.417982,0.173556,0.211290
0.418573,0.170489,0.209272
0.419115,0.167484,0.207362
0.419763,0.164484,0.205622
0.420435,0.161580,0.204030
0.421021,0.158679,0.202425
0.421525,0.155850,0.200895
0.421983,0.153057,0.199423
0.422561,0.150377,0.198102
0.423236,0.147740,0.197006
0.423842,0.145145,0.195993
0.424413,0.142581,0.194999
0.424926,0.140025,0.194004
0.425495,0.137565,0.193113
0.426118,0.135142,0.192323
0.426848,0.132726,0.191648
0.427686,0.130259,0.191099
0.428516,0.127852,0.190675
0.429359,0.125536,0.190380
0.430239,0.123277,0.190234
0.431203,0.121025,0.190152
0.432203,0.118714,0.190058
0.433222,0.116374,0.189967
0.434297,0.114083,0.189881
0.435441,0.111771,0.189796
0.436665,0.109463,0.189765
0.438001,0.107214,0.189764
0.439427,0.105006,0.189879
0.440969,0.102787,0.190101
0.442562,0.100523,0.190392
0.444159,0.098313,0.190777
0.445783,0.096249,0.191257
0.447348,0.094165,0.191787
0.448894,0.092042,0.192353
0.450414,0.089880,0.192884
0.451895,0.087696,0.193412
0.453316,0.085511,0.193972
0.454790,0.083310,0.194625
0.456296,0.081202,0.195359
0.457781,0.079096,0.196042
0.459287,0.076929,0.196673
0.460725,0.074604,0.197222
0.462153,0.072252,0.197757
0.463374,0.069946,0.198243
0.464442,0.067617,0.198734
0.465508,0.065245,0.199269
0.466530,0.062884,0.199821
0.467604,0.060392,0.200350
0.468760,0.057813,0.200869
0.469833,0.055294,0.201319
0.470892,0.052710,0.201723
0.471857,0.050269,0.202006
0.472807,0.047778,0.202226
0.473776,0.045332,0.202475
0.474651,0.042774,0.202646
0.475421,0.040227,0.202703
0.476139,0.037774,0.202725
0.476867,0.035304,0.202796
0.477655,0.032882,0.202907
0.478458,0.030490,0.203121
0.479269,0.028210,0.203342
0.480088,0.025889,0.203543
0.480948,0.023666,0.203693
0.481748,0.021521,0.203661
0.482537,0.019403,0.203572
0.483459,0.017280,0.203629
0.484346,0.015167,0.203845
0.485184,0.012968,0.203967
0.485981,0.010906,0.204053
0.486694,0.008865,0.204039
0.487559,0.006842,0.204110
0.488440,0.004820,0.204340
0.489279,0.002913,0.204459
0.490459,0.000487,0.204607
0.491149,-0.001572,0.204558
0.491911,-0.003480,0.204610
0.492578,-0.005376,0.204840
0.493207,-0.007085,0.205131
0.493777,-0.008661,0.205304
0.494304,-0.009839,0.205725
0.494694,-0.011035,0.206464
0.495089,-0.012373,0.207357
0.495830,-0.013958,0.208499
0.496523,-0.015636,0.209786
0.497446,-0.017419,0.211523
0.498309,-0.019368,0.213193
0.499067,-0.021237,0.214658
0.499968,-0.023237,0.216207
0.501066,-0.025359,0.217994
0.502104,-0.027472,0.219640
0.503216,-0.029570,0.220962
0.504506,-0.031659,0.222356
0.505642,-0.033662,0.223681
0.506735,-0.035758,0.224841
0.508049,-0.037870,0.226232
0.509168,-0.039951,0.227792
0.510285,-0.042055,0.229085
0.511473,-0.044227,0.230458
0.512605,-0.046549,0.231908
0.513556,-0.049012,0.233014
0.514622,-0.051467,0.234108
0.515640,-0.053994,0.235415
0.516567,-0.056593,0.236442
0.517429,-0.059211,0.237245
0.518452,-0.061965,0.238273
0.519341,-0.064617,0.239150
0.520170,-0.067295,0.239735
0.521220,-0.069971,0.240328
0.522169,-0.072623,0.241065
0.523035,-0.075351,0.241544
0.523811,-0.077993,0.241957
0.524727,-0.080667,0.242753
0.525503,-0.083334,0.243482
0.526144,-0.085987,0.244058
0.526867,-0.088707,0.244911
0.527374,-0.091306,0.246090
0.527869,-0.093808,0.247032
0.528267,-0.096236,0.247668
0.528699,-0.098481,0.248313
0.529211,-0.100626,0.248972
0.529660,-0.102669,0.249350
0.530159,-0.104538,0.249415
0.530505,-0.106190,0.249208
0.530910,-0.107779,0.249025
0.531284,-0.109264,0.248953
0.531617,-0.110619,0.248866
0.531959,-0.111882,0.248580
0.532235,-0.113103,0.248210
0.532541,-0.114227,0.247829
0.532749,-0.115255,0.247348
0.532857,-0.116168,0.246769
0.532880,-0.116925,0.246150
0.532816,-0.117553,0.245631
0.532705,-0.118024,0.245268
0.532593,-0.118419,0.245110
0.532476,-0.118716,0.245078
0.532381,-0.118953,0.245081
0.532284,-0.119138,0.245089
0.532199,-0.119298,0.245086
0.532128,-0.119413,0.245088
0.532069,-0.119501,0.245093
0.531991,-0.119572,0.245097
0.531938,-0.119634,0.245101
0.531882,-0.119679,0.245100
0.531834,-0.119729,0.245102
0.531792,-0.119777,0.245108
0.531732,-0.119802,0.245111
0.531691,-0.119818,0.245108
0.531653,-0.119823,0.245115
0.531615,-0.119841,0.245118
0.531573,-0.119838,0.245120
0.531544,-0.119839,0.245120
0.531511,-0.119833,0.245124
0.531489,-0.119823,0.245129
0.531462,-0.119819,0.245130
0.531437,-0.119804,0.245129
0.531417,-0.119753,0.245135
0.531399,-0.119741,0.245137
0.531378,-0.119726,0.245137
0.531347,-0.119718,0.245139


==> TikZ_plots/emp/trajectory.csv <==
4.193319999999999825e-01,1.943090000000000095e-01,2.539250000000000118e-01
4.194258342755479152e-01,1.913406040419584619e-01,2.536560175669031469e-01
4.196091426718890904e-01,1.883980237864141261e-01,2.533593472447560058e-01
4.198721730419327502e-01,1.854824156090040810e-01,2.530403952571601001e-01
4.202062393547593144e-01,1.825944869808339976e-01,2.527034204703010323e-01
4.206036036230142439e-01,1.797346171303701723e-01,2.523518260596986362e-01
4.210573630504688691e-01,1.769029504110063988e-01,2.519883756568083721e-01
4.215613481814693975e-01,1.740994662099902279e-01,2.516153504057070944e-01
4.221100338378135364e-01,1.713240300276404615e-01,2.512346619128654757e-01
4.226984625336590584e-01,1.685764300951861638e-01,2.508479332763239866e-01
4.233221791315888161e-01,1.658564032125397492e-01,2.504565574775634018e-01
4.239771752287110340e-01,1.631636527107100665e-01,2.500617399238117544e-01
4.246598418183256674e-01,1.604978607327757212e-01,2.496645299753876557e-01
4.253669289744722026e-01,1.578586964372131474e-01,2.492658448480867261e-01
4.260955115549545646e-01,1.552458212629916900e-01,2.488664882526741007e-01
4.268429601661523076e-01,1.526588920412068617e-01,2.484671654238453375e-01
4.276069168616000726e-01,1.500975624708025535e-01,2.480684957147956948e-01
4.283852752521683516e-01,1.475614832743106231e-01,2.476710236246618124e-01
4.291761648915225491e-01,1.450503011948805765e-01,2.472752289356696942e-01
4.299779399711342043e-01,1.425636568734450493e-01,2.468815365294614039e-01
4.307891725182881881e-01,1.401011815437857022e-01,2.464903264017375417e-01
4.316086504389534118e-01,1.376624923963265523e-01,2.461019443801179263e-01
4.324353808802887666e-01,1.352471863852525713e-01,2.457167140518891624e-01
4.332685994916606886e-01,1.328548321889297668e-01,2.453349504020167493e-01
4.341077862121849873e-01,1.304849599870784027e-01,2.449569756136572574e-01
4.349526881618038243e-01,1.281370487039177886e-01,2.445831373426811672e-01
4.358033499894914398e-01,1.258105104095037508e-01,2.442138294680794575e-01
4.366601515274697309e-01,1.235046717112275455e-01,2.438495147305725086e-01
4.375238516601140937e-01,1.212187522617576008e-01,2.434907476505524526e-01
4.383956357387781555e-01,1.189518410362452455e-01,2.431381944762983915e-01
4.392771614257072188e-01,1.167028718826281231e-01,2.427926444633358993e-01
4.401705943225435180e-01,1.144706011106378374e-01,2.424550034184235203e-01
4.410786200775744237e-01,1.122535915887601238e-01,2.421262563148060543e-01
4.420044142216685845e-01,1.100502098450484439e-01,2.418073816413824351e-01
4.429515459138945177e-01,1.078586445971375096e-01,2.414991977745100660e-01
4.439237895604611350e-01,1.056769560604320646e-01,2.412021243596620124e-01
4.449248230623944478e-01,1.035031637861167919e-01,2.409158543207695624e-01
4.459578086453264145e-01,1.013353747444241115e-01,2.406389597990777895e-01
4.470248861223218295e-01,9.917194149480687559e-02,2.403684996019015696e-01
4.481266570964994034e-01,9.701162359577004957e-02,2.400997478919543460e-01
4.492617872492681297e-01,9.485370960125188988e-02,2.398261986649655453e-01
4.504268729261812765e-01,9.269805268389649799e-02,2.395399797231018979e-01
4.516166756706315177e-01,9.054499058335621631e-02,2.392327049911361081e-01
4.528247178906945614e-01,8.839516025737011173e-02,2.388966238942739073e-01
4.540440974126483953e-01,8.624926189694166745e-02,2.385257731063695763e-01
4.552682948079733172e-01,8.410784885905726871e-02,2.381168007431563594e-01
4.564917678070005702e-01,8.197120441024063897e-02,2.376692525233622955e-01
4.577102343847455068e-01,7.983932387720840684e-02,2.371853147659751249e-01
4.589206693587157826e-01,7.771197918622162193e-02,2.366691816110049751e-01
4.601211149244368581e-01,7.558882263180291550e-02,2.361262782991457032e-01
4.613104170695735418e-01,7.346949007372345630e-02,2.355625351002816892e-01
4.624879698180526799e-01,7.135367965123395884e-02,2.349838220764118024e-01
4.636535088457683362e-01,6.924119859781785458e-02,2.343955749469424366e-01
4.648069645563827623e-01,6.713198161877718950e-02,2.338025912707826504e-01
4.659483673764947542e-01,6.502608888735141035e-02,2.332089546886930986e-01
4.670777919497941522e-01,6.292369200637618065e-02,2.326180433328024488e-01
4.681953272154002477e-01,6.082505454528565336e-02,2.320325863649904119e-01
4.693010622015644784e-01,5.873051155966896308e-02,2.314547429313006943e-01
4.703950805631328946e-01,5.664045060399294784e-02,2.308861870789316317e-01
4.714774595196637996e-01,5.455529539323859117e-02,2.303281891805063764e-01
4.725482707052093279e-01,5.247549242320927176e-02,2.297816891539422035e-01
4.736075816223215829e-01,5.040150039627763756e-02,2.292473597155834930e-01
4.746554570867336786e-01,4.833378208857036507e-02,2.287256595882236065e-01
4.756919604258655343e-01,4.627279823295244593e-02,2.282168774480831386e-01
4.767171543807994794e-01,4.421900300915679316e-02,2.277211677591458039e-01
4.777311017418119365e-01,4.217284078437751049e-02,2.272385797256506745e-01
4.787338657733281599e-01,4.013474380992141516e-02,2.267690805296553591e-01
4.797255104845848384e-01,3.810513063950632384e-02,2.263125738910174156e-01
4.807061007929362972e-01,3.608440508706105970e-02,2.258689148371439415e-01
4.816757026152498344e-01,3.407295558487129922e-02,2.254379214230812500e-01
4.826343829124852269e-01,3.207115483700486575e-02,2.250193840099717624e-01
4.835822097044192858e-01,3.007935968931841481e-02,2.246130725955735596e-01
4.845192520656382285e-01,2.809791115737450551e-02,2.242187425947391177e-01
4.854455801101247858e-01,2.612713456856068095e-02,2.238361393891201145e-01
4.863612649698065282e-01,2.416733978561854540e-02,2.234650019020557044e-01
4.872663787724403339e-01,2.221882148631213610e-02,2.231050654050601434e-01
4.881609946269887534e-01,2.028185947823131843e-02,2.227560637260490306e-01
4.890451866322008678e-01,1.835671902811299161e-02,2.224177310079318015e-01
4.899190299404834192e-01,1.644365117973624335e-02,2.220898031644917003e-01
4.907826009416568769e-01,1.454289301965476684e-02,2.217720192095552489e-01
4.916359776921070956e-01,1.265466781908653957e-02,2.214641227158190839e-01
4.924792408232768204e-01,1.077918492231004326e-02,2.211658638261904675e-01
4.933124753468101642e-01,8.916639150592065369e-03,2.208770025478738741e-01
4.941357740676678434e-01,7.067209323516289790e-03,2.205973145874487729e-01
4.949492437617012963e-01,5.231055238763869866e-03,2.203266018403222393e-01
4.957530159066345643e-01,3.408312067372065973e-03,2.200647109575667171e-01
4.965472645890562919e-01,1.599080591029114875e-03,2.198115653059999342e-01
4.973322352077370057e-01,-1.965889721872199781e-04,2.195672182034107967e-01
4.981082886259192710e-01,-1.978722600858199600e-03,2.193319385340314065e-01
4.988759662173734011e-01,-3.747461418306839362e-03,2.191063435096085865e-01
4.996360813224282604e-01,-5.503118459044542381e-03,2.188915968896064101e-01
5.003898412398876117e-01,-7.246257991089042304e-03,2.186896933973982160e-01
5.011390000079859464e-01,-8.977801686337128287e-03,2.185038497823306725e-01
5.018860346429463437e-01,-1.069916466686481743e-02,2.183390177708372515e-01
5.026343249990180562e-01,-1.241242257154094586e-02,2.182025211178731661e-01
5.033882992038622994e-01,-1.412050890545202969e-02,2.181047939419314130e-01
5.041534827666508400e-01,-1.582744042207241686e-02,2.180601527227758463e-01
5.049363610809743941e-01,-1.753856462890596157e-02,2.180874525433394995e-01
5.057439351786197079e-01,-1.926080667640292163e-02,2.182103254007984605e-01
5.065828302561751206e-01,-2.100283748489031876e-02,2.184564344778636147e-01
5.074578463468664147e-01,-2.277496095057855718e-02,2.188548436256363139e-01
5.083700272735922621e-01,-2.458835380325016459e-02,2.194305530427163586e-01
5.093148098773864207e-01,-2.645330235860328394e-02,2.201963630771298919e-01
5.102814701982287815e-01,-2.837664600958861305e-02,2.211450867637357598e-01
5.112550530247893521e-01,-3.035966841744378725e-02,2.222476218605567710e-01
5.122203977251612583e-01,-3.239794602553553587e-02,2.234598851329230307e-01
5.131659856730494962e-01,-3.448326335144467902e-02,2.247346298684506360e-01
5.140855781750862663e-01,-3.660614769036735217e-02,2.260309732351884759e-01
5.149776126805614140e-01,-3.875766369734096745e-02,2.273182785901185221e-01
5.158435901288015435e-01,-4.093017105042679599e-02,2.285757168009031337e-01
5.166865140902843212e-01,-4.311740144100786876e-02,2.297900753874488888e-01
5.175098009776718522e-01,-4.531425288727753548e-02,2.309534613342775211e-01
5.183166626913785491e-01,-4.751652959497366935e-02,2.320614988058749550e-01
5.191098247941089427e-01,-4.972071701396348770e-02,2.331120802190886909e-01
5.198914441879625148e-01,-5.192381284951884390e-02,2.341045538366056389e-01
5.206631296861157221e-01,-5.412320989361983636e-02,2.350392150504998778e-01
5.214260065234974650e-01,-5.631662151502709462e-02,2.359169987100625809e-01
5.221807923491903480e-01,-5.850204307076377341e-02,2.367393035865752449e-01
5.229278687778794454e-01,-6.067774761589331961e-02,2.375079060547759524e-01
5.236673425548704630e-01,-6.284232101942560655e-02,2.382249374369248829e-01
5.243990970254086559e-01,-6.499475050447607594e-02,2.388929093930675651e-01
5.251228407273281773e-01,-6.713459294657618537e-02,2.395147744213046437e-01
5.258381684896932251e-01,-6.926226589861476934e-02,2.400940015561275620e-01
5.265446650123367656e-01,-7.137952339902922660e-02,2.406346242807101687e-01
5.272421054603280144e-01,-7.349018874890013431e-02,2.411411669904517663e-01
5.279308425812431205e-01,-7.560118093022254182e-02,2.416182650992906022e-01
5.286124980310382693e-01,-7.772370210049994732e-02,2.420696697567340239e-01
5.292910279797387041e-01,-7.987400507498380875e-02,2.424962681438611323e-01
5.299739507963304730e-01,-8.207238366877835090e-02,2.428930598984347655e-01
5.306728591636882264e-01,-8.433855217260273485e-02,2.432461749454334354e-01
5.314016940039111292e-01,-8.668330925220989192e-02,2.435327306186410024e-01
5.321721510519855647e-01,-8.910128769259972881e-02,2.437260668763052696e-01
5.329886872392017860e-01,-9.157193799558915881e-02,2.438042266205600328e-01
5.338470819267299161e-01,-9.406852924293193641e-02,2.437554542002043356e-01
5.347371004258532068e-01,-9.656685333334032173e-02,2.435779438252491658e-01
5.356463055952072061e-01,-9.904846234326340759e-02,2.432766513014938681e-01
5.365626849453968283e-01,-1.014999649906037082e-01,2.428603367729854356e-01
5.374758010048557022e-01,-1.039113220050246478e-01,2.423397404658688414e-01
5.383770433834427216e-01,-1.062745194577366520e-01,2.417265877666778251e-01
5.392595031133572414e-01,-1.085828162203766739e-01,2.410330155657092466e-01
5.401177427346063320e-01,-1.108303920973792295e-01,2.402711902078810968e-01
5.409475685853203375e-01,-1.130122112552781194e-01,2.394530222806758590e-01
5.417458341573102576e-01,-1.151239809098555528e-01,2.385899458983878063e-01
5.425102754500239488e-01,-1.171621412943230911e-01,2.376927517062660533e-01
5.432393723806493435e-01,-1.191238574180251142e-01,2.367714677651154842e-01
5.439322304524740748e-01,-1.210070014656099702e-01,2.358352824561439631e-01
5.445884785045904675e-01,-1.228101234457111834e-01,2.348925029187748370e-01
5.452081797590984102e-01,-1.245324113873364086e-01,2.339505424302568692e-01
5.457917542694792346e-01,-1.261736436107864789e-01,2.330159305644270984e-01
5.463399113760836201e-01,-1.277341357369976560e-01,2.320943406903252515e-01
5.468535910506970854e-01,-1.292146848100424184e-01,2.311906301875245595e-01
5.473339131719358042e-01,-1.306165124926631227e-01,2.303088895464469876e-01
5.477821338779260696e-01,-1.319412088788400050e-01,2.294524972353414738e-01
5.481996082223119515e-01,-1.331906780958475311e-01,2.286241778346024267e-01
5.485877584275127283e-01,-1.343670865528351355e-01,2.278260614649204319e-01
5.489480470908495446e-01,-1.354728144324026662e-01,2.270597429767043929e-01
5.492819547567530103e-01,-1.365104108101905800e-01,2.263263397346602646e-01
5.495909613224400081e-01,-1.374825526184103308e-01,2.256265471336267037e-01
5.498765307953593640e-01,-1.383920075359958146e-01,2.249606912291440552e-01
5.501400989683719045e-01,-1.392416007848155945e-01,2.243287780670765452e-01
5.503830636230272466e-01,-1.400341857330528739e-01,2.237305394581522722e-01
5.506067769124450839e-01,-1.407726181490494277e-01,2.231654750717851909e-01
5.508125396132554918e-01,-1.414597339078805804e-01,2.226328908243842830e-01
5.510015969708781380e-01,-1.420983299255080545e-01,2.221319336151529322e-01
5.511751358942486023e-01,-1.426911480788626840e-01,2.216616225210931990e-01
5.513342832850620656e-01,-1.432408618623894625e-01,2.212208766059241549e-01
5.514801053128548514e-01,-1.437500655305541664e-01,2.208085395277697149e-01
5.516136074709454551e-01,-1.442212654799984173e-01,2.204234011501996771e-01
5.517357352695790862e-01,-1.446568736331361182e-01,2.200642163725720080e-01
5.518473754417302368e-01,-1.450592025959437092e-01,2.197297214003486321e-01
5.519493575540864727e-01,-1.454304623756374759e-01,2.194186476755893844e-01
5.520424559309290435e-01,-1.457727584581466063e-01,2.191297336833710196e-01
5.521273918121010205e-01,-1.460880910602182781e-01,2.188617348424302389e-01
5.522048356781615874e-01,-1.463783553861822961e-01,2.186134316787099741e-01
5.522754096863136120e-01,-1.466453427345094929e-01,2.183836364693697851e-01
5.523396901698929273e-01,-1.468907423140549118e-01,2.181711985327466352e-01
5.523982101622543217e-01,-1.471161436440840964e-01,2.179750083271577155e-01
5.524514619128914061e-01,-1.473230394256966336e-01,2.177940005086674291e-01
5.524998993697031180e-01,-1.475128287849878372e-01,2.176271560852665876e-01
5.525439406065616454e-01,-1.476868208001670957e-01,2.174735037925387693e-01
5.525839701798455073e-01,-1.478462382358480820e-01,2.173321208039716568e-01
5.526203414014506654e-01,-1.479922214178338302e-01,2.172021328777195559e-01
5.526533785190701487e-01,-1.481258321909501297e-01,2.170827140309157799e-01
5.526833787972986745e-01,-1.482480579108546026e-01,2.169730858226139869e-01
5.527106144954423428e-01,-1.483598154283035375e-01,2.168725163171336123e-01
5.527353347398435979e-01,-1.484619550311326031e-01,2.167803187910004037e-01
5.527577672901285988e-01,-1.485552643152479591e-01,2.166958502388027785e-01
5.527781202000833227e-01,-1.486404719612808289e-01,2.166185097261084658e-01
5.527965833749101110e-01,-1.487182513982796273e-01,2.165477366310777918e-01
5.528133300274475914e-01,-1.487892243399518977e-01,2.164830088105388350e-01
5.528285180365775098e-01,-1.488539641825721016e-01,2.164238407210173631e-01
5.528422912115255050e-01,-1.489129992567895799e-01,2.163697815205039010e-01
5.528547804661126941e-01,-1.489668159282500071e-01,2.163204131725521007e-01
5.528661049072510769e-01,-1.490158615442273848e-01,2.162753485705953271e-01
5.528763728421178802e-01,-1.490605472253936359e-01,2.162342296971042355e-01
5.528856827085082415e-01,-1.491012505034675917e-01,2.161967258293473748e-01
5.528941239328668544e-01,-1.491383178068203808e-01,2.161625318010238217e-01
5.529017777204461304e-01,-1.491720667972036563e-01,2.161313663268752128e-01
5.529087177819497212e-01,-1.492027885616394045e-01,2.161029703955224257e-01
5.529150110008920205e-01,-1.492307496641953890e-01,2.160771057341771550e-01
5.529207180457579307e-01,-1.492561940628900907e-01,2.160535533475231862e-01
5.529258939308789866e-01,-1.492793448973517567e-01,2.160321121319187243e-01
5.529305885297629564e-01,-1.493004061531145454e-01,2.160125975651160102e-01
5.529348470444248598e-01,-1.493195642085915209e-01,2.159948404709033931e-01
5.529387104340769410e-01,-1.493369892708337199e-01,2.159786858574311297e-01
5.529422158063398429e-01,-1.493528367061819906e-01,2.159639918274622317e-01
5.529453967739466069e-01,-1.493672482718560179e-01,2.159506285583818463e-01
5.529482837797200512e-01,-1.493803532544139279e-01,2.159384773494837373e-01
5.529509043924221157e-01,-1.493922695208652340e-01,2.159274297338202864e-01
5.529532835758941278e-01,-1.494031044880395065e-01,2.159173866517391516e-01
5.529554439337355243e-01,-1.494129560156086667e-01,2.159082576831248268e-01
5.529574059316062495e-01,-1.494219132279386020e-01,2.158999603353091157e-01
5.529591880990802899e-01,-1.494300572697130625e-01,2.158924193836004313e-01
5.529608072128336937e-01,-1.494374620000308296e-01,2.158855662614019844e-01
5.529622784628066556e-01,-1.494441946294330914e-01,2.158793384969369955e-01
5.529636156028545635e-01,-1.494503163040722393e-01,2.158736791936695376e-01
5.529648310872746775e-01,-1.494558826409900509e-01,2.158685365515959909e-01
5.529659361944851970e-01,-1.494609442182345815e-01,2.158638634266845935e-01
5.529669411390252254e-01,-1.494655470233113570e-01,2.158596169258496233e-01
5.529678551729447777e-01,-1.494697328632389188e-01,2.158557580349656224e-01
5.529686866775636034e-01,-1.494735397392605580e-01,2.158522512775483126e-01
5.529694432464915543e-01,-1.494770021890559075e-01,2.158490644018536131e-01
5.529701317607256250e-01,-1.494801515990958063e-01,2.158461680942705962e-01
5.529707584565665135e-01,-1.494830164895950830e-01,2.158435357170085389e-01
5.529713289870300530e-01,-1.494856227743379673e-01,2.158411430681999865e-01
5.529718484773702425e-01,-1.494879939974810834e-01,2.158389681626607381e-01
5.529723215752713195e-01,-1.494901515492796373e-01,2.158369910316630114e-01
5.529727524962183560e-01,-1.494921148625321106e-01,2.158351935401889854e-01
5.529731450645058999e-01,-1.494939015913984426e-01,2.158335592202386688e-01
5.529735027503042133e-01,-1.494955277741152611e-01,2.158320731188672348e-01
5.529738287031610300e-01,-1.494970079810095664e-01,2.158307216597235845e-01
5.529741257822824441e-01,-1.494983554490979250e-01,2.158294925169533252e-01
5.529743965839044595e-01,-1.494995822044526690e-01,2.158283745004154486e-01
5.529746434660351984e-01,-1.495006991734183499e-01,2.158273574512426518e-01
5.529748685708234524e-01,-1.495017162836707048e-01,2.158264321468518210e-01
5.529750738447829495e-01,-1.495026425560263550e-01,2.158255902145818084e-01
5.529752610570803917e-01,-1.495034861878341281e-01,2.158248240532023021e-01
5.529754318160752247e-01,-1.495042546287070617e-01,2.158241267615988723e-01
5.529755875842810031e-01,-1.495049546492883130e-01,2.158234920739973139e-01
5.529757296919006748e-01,-1.495055924036841344e-01,2.158229143011431983e-01
5.529758593490750052e-01,-1.495061734861405367e-01,2.158223882769018664e-01
5.529759776569685981e-01,-1.495067029824900529e-01,2.158219093097902552e-01
5.529760856178062012e-01,-1.495071855168478014e-01,2.158214731389930252e-01
5.529761841439603254e-01,-1.495076252939932238e-01,2.158210758944552055e-01
5.529762740661832154e-01,-1.495080261378346209e-01,2.158207140606787366e-01
5.529763561410641071e-01,-1.495083915263179242e-01,2.158203844438831287e-01
5.529764310577877096e-01,-1.495087246231081024e-01,2.158200841422209526e-01
5.529764994442607495e-01,-1.495090283063418846e-01,2.158198105187659754e-01
5.529765618726666387e-01,-1.495093051947232743e-01,2.158195611770174771e-01
5.529766188645044434e-01,-1.495095576712080210e-01,2.158193339386874632e-01


==> TikZ_plots/no_load.csv <==
-1.499999999999999944e-01,1.134762354195117950e-02,1.068227086216211319e-02,1.136039663106203079e-02,1.191004551947116852e-02,1.383211929351091385e-02,1.037965249270200729e-02,6.874669808894395828e-03,6.673569791018962860e-03,6.582837086170911789e-03,6.497093476355075836e-03,7.528218906372785568e-03,7.232900243252515793e-03,5.869358777999877930e-03,6.880729924887418747e-03,4.524555988609790802e-03
-1.297979797979798011e-01,1.134824149218402120e-02,1.068172483789667400e-02,1.136039663106203079e-02,1.190312419812786064e-02,1.383211929351091385e-02,1.037965249270200729e-02,6.875286855678801670e-03,6.673330424034213879e-03,6.583358728639740649e-03,6.497093476355075836e-03,7.528293119092959590e-03,7.232900243252515793e-03,5.869662915745882219e-03,6.880729924887418747e-03,4.523820075168260950e-03
-1.095959595959595800e-01,1.134989701868459148e-02,1.068080053578315813e-02,1.136037097714879922e-02,1.189373540231143667e-02,1.383000092666350662e-02,1.037965249270200729e-02,6.876031154017381644e-03,6.672855764283107394e-03,6.585009363884950992e-03,6.496804567597023322e-03,7.529307221346361219e-03,7.230850641983789517e-03,5.869994709905315862e-03,6.880082525253442341e-03,4.522847074183659194e-03
-8.939393939393938671e-02,1.135155254518516177e-02,1.067987623366964053e-02,1.135985543567427127e-02,1.182497334308834150e-02,1.382660078790144513e-02,1.038053826333428312e-02,6.876775452355962485e-03,6.673908085375826298e-03,6.585127174562449212e-03,6.495600203819302393e-03,7.530321323599761980e-03,7.227289082405116173e-03,5.870119531282175403e-03,6.878884763465121892e-03,4.520594428349702237e-03
-6.919191919191917950e-02,1.135203859268340242e-02,1.067949743064555528e-02,1.135933989419974158e-02,1.175621128386524460e-02,1.382436521360342827e-02,1.038154559591391267e-02,6.875751708396341845e-03,6.675821832289703488e-03,6.583821075696520350e-03,6.494395840041581464e-03,7.529636318193508142e-03,7.223993044943765457e-03,5.870155892967695611e-03,6.877687001676801443e-03,4.517546073459677465e-03
-4.898989898989897229e-02,1.135231403836277006e-02,1.067912858265702980e-02,1.135857560154701976e-02,1.169739428676513406e-02,1.382298073480981403e-02,1.038294071698755289e-02,6.874342390072341914e-03,6.671906184709061431e-03,6.584587931655701623e-03,6.492343976964637907e-03,7.527614120000712672e-03,7.221343692593158899e-03,5.857753541547966458e-03,6.873756827412579387e-03,4.518583639028317736e-03
-2.878787878787877896e-02,1.135256791283846718e-02,1.067874223097438173e-02,1.135744866810941070e-02,1.165640558864034643e-02,1.382170148344024144e-02,1.038478639013979896e-02,6.872364911122368254e-03,6.664598358386020389e-03,6.586135151471523598e-03,6.490662574876520860e-03,7.519289187050227051e-03,7.218694340242551473e-03,5.815333708934359788e-03,6.869359760034856460e-03,4.520426082114838498e-03
-8.585858585858557879e-03,1.135263848042171106e-02,1.067819116727608542e-02,1.135632755857341608e-02,1.161827992654290535e-02,1.382070322288481493e-02,1.038522728746112123e-02,6.868938818392011057e-03,6.653854787382864483e-03,6.586922493800704582e-03,6.491289537402642265e-03,7.496522438346128747e-03,7.204011645311884406e-03,5.772913876320753986e-03,6.864962692657133533e-03,4.521277739399104205e-03
1.161616161616163545e-02,1.135270904800495320e-02,1.067764010357778910e-02,1.135524126913436786e-02,1.160662164964789550e-02,1.381988297642538013e-02,1.038236442888059927e-02,6.865512725661652993e-03,6.639127756135728559e-03,6.585489450498720719e-03,6.472825341350935124e-03,7.473755689642029576e-03,7.183223447572210062e-03,5.665201487939180297e-03,6.700718320208050652e-03,4.519612868169552850e-03
3.181818181818182878e-02,1.134588750180494203e-02,1.054984835348482704e-02,1.135415497969531791e-02,1.159496337275288738e-02,1.381989010136088283e-02,1.037950157030007731e-02,6.861844327946189925e-03,6.549262698192038178e-03,6.584056407196736856e-03,6.415498371581184606e-03,7.396614632368825847e-03,7.172913166148126886e-03,5.363193220060983799e-03,6.523415775021977440e-03,4.516525133749552633e-03
5.202020202020204986e-02,1.122428155069978874e-02,1.029994806733207716e-02,1.120778434214322189e-02,1.152103309109998690e-02,1.381977177177452776e-02,1.032847462177590922e-02,6.858170601814041548e-03,6.297514399206200798e-03,6.581408135147304335e-03,6.358171401811434954e-03,7.291257506729515760e-03,7.239927007461487325e-03,5.061184952182786433e-03,6.286445189596203201e-03,4.497230499541701038e-03
7.222222222222224319e-02,1.110267559959463718e-02,1.005004778117932554e-02,1.104627374213188254e-02,1.133529166890245854e-02,1.381831417167147559e-02,1.026174050941868962e-02,6.600142521064897641e-03,6.045766100220364286e-03,6.578332646823976428e-03,5.999041098907155131e-03,7.185900381090205673e-03,7.306940848774847765e-03,5.514729857861067237e-03,5.961237813975295459e-03,4.477935865333849443e-03
9.242424242424243652e-02,1.098106964848948562e-02,9.456957080776167215e-03,1.058021190301655472e-02,1.114955024670493018e-02,1.381685657156842342e-02,1.013366204481633455e-02,6.248695139715244873e-03,5.720486914079330777e-03,6.474495639864256448e-03,5.568393160988945739e-03,7.816740403707609849e-03,7.786219123715324916e-03,6.289047629706914951e-03,5.636030438354387717e-03,5.015964638129579919e-03
1.126262626262626576e-01,1.042254343316249658e-02,8.747669569530146585e-03,9.865686039966879012e-03,1.080147180009982145e-02,1.375033545181762219e-02,9.511237488687675906e-03,5.897247758365591237e-03,5.348582043786398281e-03,6.295447581866435265e-03,4.892458085674478499e-03,8.541497053759583916e-03,8.384463117612489177e-03,7.224585013637502967e-03,6.378886589245550201e-03,5.638241748265805653e-03
1.328282828282828787e-01,9.635929139442177965e-03,8.038382058284127690e-03,9.151160176917203307e-03,1.033346706603350748e-02,1.368315176976137720e-02,8.888812932559017263e-03,5.474072224932119771e-03,5.036459756622164302e-03,5.559330791808788155e-03,4.049214605513393531e-03,9.832900523781058777e-03,9.427684214277283828e-03,1.057352316583650038e-02,7.197057175258708347e-03,6.567005122999280790e-03
1.530303030303030443e-01,8.857138866636476635e-03,7.434051769139181712e-03,8.946862479402675414e-03,9.695725721438843217e-03,1.296179593153983303e-02,8.704934482255538564e-03,5.050196606566784499e-03,4.816810739383180912e-03,4.823214001751143648e-03,3.747704154487880093e-03,1.311455425842259631e-02,1.187624264194226537e-02,1.392246131803548739e-02,8.625424289516212678e-03,8.584203225721925845e-03
1.732323232323232653e-01,8.501890743887838275e-03,6.865096158733463225e-03,8.870102246168090621e-03,9.057984376844175484e-03,1.222247294810024747e-02,8.683945807648679044e-03,5.546312359873285108e-03,5.310136755260952759e-03,4.587001883978306625e-03,5.089158768385644918e-03,1.639620799306414425e-02,1.432480106960725558e-02,1.859679193308759818e-02,1.239182647776802468e-02,1.060140132844457697e-02
1.934343434343434864e-01,8.146642621139201651e-03,6.946562632500826763e-03,8.989205256503375943e-03,9.002190184022575148e-03,1.157380388489641365e-02,9.216504835747587818e-03,6.481168058163414014e-03,6.171662109571872910e-03,4.856634030286075161e-03,6.430613382283409743e-03,2.162772399829635678e-02,1.818726597232360465e-02,2.399471254770746409e-02,1.615822866601984015e-02,1.427863636140460843e-02
2.136363636363636520e-01,8.299902837816196255e-03,8.286719046544118936e-03,1.114682369936243270e-02,9.529070687321368818e-03,1.092550557419514311e-02,1.076201519766926962e-02,7.421291520405535504e-03,7.517757699971954442e-03,7.049675929415695486e-03,9.000486424163232566e-03,2.761174446327663984e-02,2.237387147672487142e-02,2.958999388835660896e-02,2.072714760127166572e-02,1.828349958204868869e-02
2.338383838383838731e-01,1.039761948418090401e-02,9.626875460587415445e-03,1.336027698977350874e-02,1.005595119062016075e-02,1.179018957442888940e-02,1.268376970869724771e-02,1.012174609245550250e-02,9.922378110548874669e-03,9.822218128352882757e-03,1.224823647308904279e-02,3.359576492825693678e-02,2.685999309035001781e-02,3.562805140394512127e-02,2.571345194525480674e-02,2.228836280269277936e-02
2.540404040404040664e-01,1.249533613054560829e-02,1.246770357059962323e-02,1.680230359877488838e-02,1.204953550086331794e-02,1.318290379876416174e-02,1.542685138947872542e-02,1.282220066450546689e-02,1.247821365743120164e-02,1.326414899742266867e-02,1.563773023635867815e-02,4.018895992472696493e-02,3.208499141281392908e-02,4.172613050376471761e-02,3.075633058403864917e-02,2.796694761123083919e-02
2.742424242424242875e-01,1.584975341925353581e-02,1.557988984261553939e-02,2.024433020777627323e-02,1.484367849911148382e-02,1.628705709238363608e-02,1.816993307026020660e-02,1.563068480144168965e-02,1.570366433656864708e-02,1.697402811868206282e-02,1.938664407628011219e-02,4.681214276218535753e-02,3.730998973527784035e-02,4.814667923306836794e-02,3.588450756396768110e-02,3.365071989184468398e-02
2.944444444444445086e-01,1.965699566616353061e-02,1.919520246460888410e-02,2.436106088069105169e-02,1.781003661657765830e-02,2.023435585884548332e-02,2.118909431535564644e-02,1.896842816688814812e-02,1.893524763625113391e-02,2.087876642082749437e-02,2.330121970110256291e-02,5.340062093120270803e-02,4.260510763997416017e-02,5.456722796237202522e-02,4.101268454389671303e-02,3.966670736171042100e-02
3.146464646464647297e-01,2.346423791307352541e-02,2.290239671540748867e-02,2.871924792588095854e-02,2.162775260677198344e-02,2.478536869020356651e-02,2.430711693022953590e-02,2.230617153233460659e-02,2.231356314007503644e-02,2.491109734110037721e-02,2.737584390159117365e-02,5.995479187025869877e-02,4.800345309255547865e-02,6.097356733036916887e-02,4.571642052735055972e-02,4.608247554987040390e-02
3.348484848484848397e-01,2.804714789790398524e-02,2.643417949975229372e-02,3.307743497107084457e-02,2.544546859696628430e-02,2.971184272070173660e-02,2.751769978888210164e-02,2.554942241160480104e-02,2.569187864389892162e-02,2.900615616492911025e-02,3.151592372094454142e-02,6.650375132467309380e-02,5.340179854513676244e-02,6.737283152140520481e-02,5.030508477776608062e-02,5.249824373803035904e-02
3.550505050505050608e-01,3.264817284535450476e-02,2.996596228409711959e-02,3.771641567098999587e-02,2.933125507625810105e-02,3.505549949967939893e-02,3.077143965644714083e-02,2.878182666605800383e-02,2.891955788238199238e-02,3.310598941307853899e-02,3.545542520517644403e-02,7.275587285002305116e-02,5.865660832702826455e-02,7.376952535276093403e-02,5.490057916942977373e-02,5.818193771323275365e-02
3.752525252525252819e-01,3.734627632532395297e-02,3.387800284359947234e-02,4.241295537699547175e-02,3.342361003226977656e-02,4.075261394860021230e-02,3.405166847165234933e-02,3.197352392623471762e-02,3.201789313847457075e-02,3.721257059809893880e-02,3.929431640536758252e-02,7.900799437537300851e-02,6.388715647923336183e-02,8.011945736031714227e-02,5.951382654361717095e-02,6.368650648736833009e-02
3.954545454545455030e-01,4.207052501302237929e-02,3.825301338107414684e-02,4.719099348203566885e-02,3.751596498828145554e-02,4.646095340863061474e-02,3.744138094590108296e-02,3.504991521146175182e-02,3.520533199412529540e-02,4.131915178311933862e-02,4.291414975242575924e-02,8.525719561575774430e-02,6.911770463143845911e-02,8.646938936787335050e-02,6.412707391780456123e-02,6.920610175119801255e-02
4.156565656565657241e-01,4.679477370072080561e-02,4.262802391854882134e-02,5.211608481680436722e-02,4.158824699222045396e-02,5.217333463018605094e-02,4.083109342014981658e-02,3.812630649668878602e-02,3.856802448375641623e-02,4.510771105932163266e-02,4.653398309948392902e-02,9.150317964193412090e-02,7.456661559645001713e-02,9.264970567603490748e-02,6.864479136883636090e-02,7.474216123311949733e-02
4.358585858585858341e-01,5.167270765117164266e-02,4.699528916609120588e-02,5.704117615157303783e-02,4.564341498446766038e-02,5.820328491277813876e-02,4.420217488572875109e-02,4.105397842473884618e-02,4.172718821108238607e-02,4.871597110157691729e-02,5.012345853640008675e-02,9.765532003065413580e-02,8.001766860155429262e-02,9.857593034543575550e-02,7.314386634651146024e-02,8.027822071504095436e-02
4.560606060606060552e-01,5.657952570633315720e-02,5.131456121752282773e-02,6.190925977870859881e-02,4.970114586380945665e-02,6.429039497047094043e-02,4.756928730954837481e-02,4.362435084684823661e-02,4.416560930037920912e-02,5.232423114383222273e-02,5.371193920936033483e-02,1.029843657118978545e-01,8.552738722913925951e-02,1.045021550148366174e-01,7.768837940775803752e-02,8.551352602752794463e-02
4.762626262626262763e-01,6.148231039580182022e-02,5.563383326895445652e-02,6.674506193002575916e-02,5.400776832307464109e-02,7.015013546266693489e-02,5.034254104725552348e-02,4.619472326895763398e-02,4.714196146970987822e-02,5.536494672489555846e-02,5.682747371350151816e-02,1.083134113931415732e-01,9.109795498905884359e-02,1.099943283023638446e-01,8.229377734953861878e-02,9.040686938138477180e-02
4.964646464646464974e-01,6.631624895319135349e-02,5.980568309965486606e-02,7.158086408134292644e-02,5.831439078233981860e-02,7.585704128682146941e-02,5.306372418805081759e-02,4.862233441592223732e-02,5.027517175377311381e-02,5.838739820108259510e-02,5.968916358631010111e-02,1.134590198355129032e-01,9.666852274897842767e-02,1.152788098700376629e-01,8.689917529131921392e-02,9.519498813002463811e-02
5.166666666666667185e-01,7.115018751058090063e-02,6.395904071187841211e-02,7.636895780299564340e-02,6.261110770610073262e-02,8.177012243295272986e-02,5.518880350097951637e-02,5.095917491123615195e-02,5.294874917345487181e-02,6.141373673737660077e-02,6.259386548850999488e-02,1.183308761529785341e-01,1.023409758751107207e-01,1.205632914377114950e-01,9.142864650622692380e-02,9.950807366293554224e-02
5.368686868686869396e-01,7.590777104530385677e-02,6.811239832410194428e-02,8.111209155880537425e-02,6.689858568302538278e-02,8.872757544112970518e-02,5.725141088402459916e-02,5.329601540655005965e-02,5.536969650721946384e-02,6.444324186278864441e-02,6.553997033608879863e-02,1.228088973812184737e-01,1.080322219097299974e-01,1.247441311092537114e-01,9.594171620017374891e-02,1.038211591958464602e-01
5.570707070707071606e-01,8.059138904154808380e-02,7.226575593632549033e-02,8.585522531461509121e-02,7.118500177659917161e-02,9.559487229101387706e-02,5.907372312661094554e-02,5.522221283538287367e-02,5.769885987387553261e-02,6.747437708850181903e-02,6.823132359345740472e-02,1.268542199922081948e-01,1.137234679443492880e-01,1.288444484344424545e-01,1.003449532156636542e-01,1.073610604262952989e-01
5.772727272727272707e-01,8.526250066580455533e-02,7.640728575351392327e-02,9.074857818178833080e-02,7.546626402418904478e-02,1.021254359205915341e-01,6.075908538930902686e-02,5.704167026001510932e-02,5.988087117788416097e-02,7.051173750971605203e-02,7.088729535556258232e-02,1.305903960427337585e-01,1.188146847374985243e-01,1.326761218869083325e-01,1.045387122109503464e-01,1.104818829131446883e-01
5.974747474747474918e-01,8.988916332633929696e-02,8.054814121962473872e-02,9.567045019017976493e-02,7.974752627177894571e-02,1.086477129253861917e-01,6.232086987399389211e-02,5.887354384137215985e-02,6.206288248189280321e-02,7.354909793093031278e-02,7.332380464897883532e-02,1.333113477406975556e-01,1.238807537882193749e-01,1.347820593051742288e-01,1.087324712062370802e-01,1.135283724159215080e-01
6.176767676767677129e-01,9.451218915813212884e-02,8.465906006529490269e-02,1.005662115549973423e-01,8.416583209020718492e-02,1.148027220952237692e-01,6.333277859519252651e-02,6.075162273891557968e-02,6.408767972853686434e-02,7.649928845674415501e-02,7.562918903597781739e-02,1.360322994386613527e-01,1.285385554719815637e-01,1.368879967234401251e-01,1.123081636809335065e-01,1.157816842914185240e-01
6.378787878787879340e-01,9.912759171633017674e-02,8.869660736408033208e-02,1.052370499444971186e-01,8.869912223637180237e-02,1.209521204165363850e-01,6.434468731639114703e-02,6.246653433968149538e-02,6.604732041615175853e-02,7.943024258455558262e-02,7.777451073972124762e-02,1.368759176582065862e-01,1.327540168981735380e-01,1.385119111586977647e-01,1.158273448997347715e-01,1.180349961669155401e-01
6.580808080808081550e-01,1.037429942745282246e-01,9.273415466286577535e-02,1.099078883339968948e-01,9.323241238253640595e-02,1.269808779797994558e-01,6.478942438210683052e-02,6.394188017457419493e-02,6.780069026177272529e-02,8.196019228386160205e-02,7.959439852199316767e-02,1.376602503263927857e-01,1.369694783243655123e-01,1.381237855659094016e-01,1.183534978670209986e-01,1.200285696508838762e-01
6.782828282828283761e-01,1.081318044054118688e-01,9.664779092700860608e-02,1.144069420463691700e-01,9.754731370469062190e-02,1.330096355430625266e-01,6.491045926945421263e-02,6.541722600946688060e-02,6.919652116556281041e-02,8.381083073436743081e-02,8.141428630426508772e-02,1.373738815151944181e-01,1.389082310811025622e-01,1.377356599731210107e-01,1.202300684366736233e-01,1.212412462084426629e-01
6.984848484848484862e-01,1.125061015520104207e-01,1.003543526892104187e-01,1.184695505441080848e-01,1.017076442488851068e-01,1.385912363244409806e-01,6.456857574160525248e-02,6.637512027659761560e-02,7.055601980584000343e-02,8.566146918487325956e-02,8.193713255643436666e-02,1.359413241735949740e-01,1.404705264873697679e-01,1.367294704316542320e-01,1.217348804142521085e-01,1.224539227660014357e-01
7.186868686868687073e-01,1.168803986986090004e-01,1.040609144514122592e-01,1.225321590418470136e-01,1.058679747930796194e-01,1.441433307560528176e-01,6.369952081180822734e-02,6.728163923053301354e-02,7.140017158877305647e-02,8.636748731822310732e-02,8.237290409421088588e-02,1.339994786397739612e-01,1.412416117238596003e-01,1.338925283461798454e-01,1.214145755795711101e-01,1.231834702014168170e-01
7.388888888888889284e-01,1.205714710926511779e-01,1.074884583220741402e-01,1.259816691060530458e-01,1.098033161232321170e-01,1.491472838523179856e-01,6.265534457985717787e-02,6.813670012508460383e-02,7.224432337170612339e-02,8.667977600706627817e-02,8.211748461536727550e-02,1.302880969258742583e-01,1.403855303212223904e-01,1.310555862607054589e-01,1.210942707448900979e-01,1.229221657960545278e-01
7.590909090909091494e-01,1.237093052628446682e-01,1.105049357207450456e-01,1.289801186324738558e-01,1.135990794234431750e-01,1.538675262737995153e-01,6.086838954866462259e-02,6.767070597528557219e-02,7.238170642513407083e-02,8.575291232770994310e-02,8.102312361239588645e-02,1.265767152119745276e-01,1.395294489185852083e-01,1.272534301565786119e-01,1.190470798733755387e-01,1.226608613906922524e-01
7.792929292929293705e-01,1.266772774481760566e-01,1.135214131194159648e-01,1.319785681588946658e-01,1.173874034061524324e-01,1.577436622953538592e-01,5.908143451747207425e-02,6.720471182548655442e-02,7.207960996365411765e-02,8.438468530076832785e-02,7.958075419598992228e-02,1.224701090907004547e-01,1.370235302480052597e-01,1.231071756853891891e-01,1.162980722141860185e-01,1.212749713178458560e-01
7.994949494949495916e-01,1.283660629093648087e-01,1.162980602330795782e-01,1.338134680540306598e-01,1.206028597073046105e-01,1.611967246184456137e-01,5.691144374604423239e-02,6.586792760853543705e-02,7.177751350217416448e-02,8.179294583798625562e-02,7.713760728794165356e-02,1.177760999364327738e-01,1.345164099832726057e-01,1.189609212141997940e-01,1.132360903788031947e-01,1.189551057206994084e-01
8.196969696969697017e-01,1.300548483705535330e-01,1.184330062142719409e-01,1.353214952610076460e-01,1.238183160084567885e-01,1.633695990624697836e-01,5.469720236392051210e-02,6.405175847852530302e-02,7.001599534662285296e-02,7.920120637520421114e-02,7.451759702649139727e-02,1.129897420756090787e-01,1.314788484521136891e-01,1.142393308738823138e-01,1.095342696545399813e-01,1.160516445941967151e-01
8.398989898989899228e-01,1.317436338317423128e-01,1.205679521954643174e-01,1.368295224679846600e-01,1.269259330400493713e-01,1.649302808759928740e-01,5.215018854293018702e-02,6.223558934851516206e-02,6.812411685681979412e-02,7.577425198693284181e-02,7.092218844534345368e-02,1.080999923987764066e-01,1.276130517597998393e-01,1.094301640961909267e-01,1.058324489302767402e-01,1.122606026652564204e-01
8.601010101010101438e-01,1.321543330984046860e-01,1.221914655421016266e-01,1.370509469950063897e-01,1.290553256141506733e-01,1.655192263465759817e-01,4.936246194729682762e-02,5.964849002653102583e-02,6.571093568521298167e-02,7.208686016818395548e-02,6.725599817301662620e-02,1.031421747967819769e-01,1.236592939210854891e-01,1.045783037534872562e-01,1.008142953075045201e-01,1.084664214232186480e-01
8.803030303030304760e-01,1.322340836319577106e-01,1.229834114739837420e-01,1.367653891445870518e-01,1.311847181882519753e-01,1.653463035229981448e-01,4.647186676218626605e-02,5.657773398907712387e-02,6.252488526495332544e-02,6.806075253066290465e-02,6.344560047715189222e-02,9.778428744140889306e-02,1.184303372748430200e-01,9.922437343361213691e-02,9.573601679646993878e-02,1.039107263239404111e-01
9.005050505050505860e-01,1.323138341655107075e-01,1.237753574058658573e-01,1.361322521693441590e-01,1.319767045312107145e-01,1.642984012844014019e-01,4.346766391371773008e-02,5.341688771244373218e-02,5.933883484469369696e-02,6.338826209924741661e-02,5.957655890301515045e-02,9.242640008603587864e-02,1.132013806286006063e-01,9.387044311373705929e-02,9.065148612449878962e-02,9.935503122466220194e-02
9.207070707070706961e-01,1.318812515008908892e-01,1.244549495422402341e-01,1.341699884275208976e-01,1.324981481063941813e-01,1.624856628740694031e-01,4.046346106524918718e-02,5.005617617365317601e-02,5.588731116671104976e-02,5.869178630575289796e-02,5.539778402894805776e-02,8.690707733281283209e-02,1.071914020778002574e-01,8.853707712523824214e-02,8.555914703858277792e-02,9.468323154877299197e-02
9.409090909090910282e-01,1.305563440690388211e-01,1.236276771831759519e-01,1.322077246856976085e-01,1.330195916815776480e-01,1.595623995790357297e-01,3.745094792325635857e-02,4.669546463486258514e-02,5.230363859457922565e-02,5.381867221493738529e-02,5.121900915488090955e-02,8.129550967010522322e-02,1.002445315264588327e-01,8.321899152510348063e-02,8.046680795266672459e-02,8.929117161446425976e-02
9.611111111111111382e-01,1.292314366371867806e-01,1.228004048241116974e-01,1.300664945990961663e-01,1.319710968335521817e-01,1.561159835509203786e-01,3.443687062729861720e-02,4.321676711649466429e-02,4.865621266934842815e-02,4.893306591975764286e-02,4.717396257774182644e-02,7.568370092966557328e-02,9.345993875628330616e-02,7.790090592496877464e-02,7.549621993147181964e-02,8.389911168015559695e-02
9.813131313131314704e-01,1.271127129377502829e-01,1.219731324650474152e-01,1.274172611242130326e-01,1.305908065295213749e-01,1.521469880340735326e-01,3.168458041521148710e-02,3.972524024111899477e-02,4.476051624822752206e-02,4.398896330114095837e-02,4.314580518804211895e-02,7.006922032816459422e-02,8.684417831442954594e-02,7.270038425183654451e-02,7.057723175375434088e-02,7.846234193683536418e-02
1.001515151515151691e+00,1.247426952036221476e-01,1.198603323478519556e-01,1.243744224321565728e-01,1.292105162254905681e-01,1.476981329850610702e-01,2.937039349038076189e-02,3.629244262443837715e-02,4.087315992700225192e-02,3.912846357925930940e-02,3.952452126862050080e-02,6.445473972666362905e-02,8.022726386047289437e-02,6.750536224105108118e-02,6.537479976122279046e-02,7.299787971148896659e-02
1.021717171717171802e+00,1.219155721880464949e-01,1.177052502937331463e-01,1.211610393306630368e-01,1.266608601107147847e-01,1.426527797217524984e-01,2.768736728450386236e-02,3.334094041822688315e-02,3.762487696152148897e-02,3.464114821899208496e-02,3.590868213382600316e-02,5.885431928953144959e-02,7.346596967779543685e-02,6.226513812295764866e-02,6.009741193468522147e-02,6.753341748614259676e-02
1.041919191919192134e+00,1.188063923976614561e-01,1.155501682396143232e-01,1.178452447124877928e-01,1.239801515169244583e-01,1.372648972255689492e-01,2.600434107862694896e-02,3.038943821201535792e-02,3.437659399604069133e-02,3.015383285872480848e-02,3.272256157287042194e-02,5.327552860965396181e-02,6.670467549511789607e-02,5.700941362791813599e-02,5.483828477225159703e-02,6.188356917870849877e-02
1.062121212121212244e+00,1.156634852345434922e-01,1.125795631749207243e-01,1.143567120134847681e-01,1.212994429231341736e-01,1.317513163351832772e-01,2.458624000871129783e-02,2.748762033510361580e-02,3.130009179491988897e-02,2.646819012688567119e-02,2.966838305380996993e-02,4.769673792977653648e-02,6.016146644799034993e-02,5.193661848837302641e-02,4.967085095343307805e-02,5.608682283113847894e-02
1.082323232323232576e+00,1.120277950187079929e-01,1.095367686458528222e-01,1.108681793144817018e-01,1.177905325115007062e-01,1.260566262613826427e-01,2.324188707508963517e-02,2.490126675212701868e-02,2.832053319046805295e-02,2.300343261909942871e-02,2.663830372908045779e-02,4.261903743572651587e-02,5.373310061429940887e-02,4.705228533650766820e-02,4.450341713461450355e-02,5.029007648356838972e-02
1.102525252525252686e+00,1.083921048028725492e-01,1.063431650351723406e-01,1.071391358708504854e-01,1.142466296412505550e-01,1.202894417486313206e-01,2.180942536853204203e-02,2.265772110148766422e-02,2.552587698745963085e-02,2.020365002204644808e-02,2.371086479634346503e-02,3.790012020019343369e-02,4.734584498117541673e-02,4.216795218464235856e-02,3.982096334757141004e-02,4.484263144300555670e-02
1.122727272727273018e+00,1.046943197051752872e-01,1.029930625343658396e-01,1.033668095778473295e-01,1.107027267710003482e-01,1.143331160485676484e-01,2.022321979648540602e-02,2.059369773452836630e-02,2.307849152791401764e-02,1.751547846921655202e-02,2.121987594773092414e-02,3.323473614677675131e-02,4.137508172650716104e-02,3.776201180237967470e-02,3.533688695110594191e-02,3.943276291470929062e-02
1.142929292929293128e+00,1.008677818735506104e-01,9.964296003355938014e-02,9.953969515440728999e-02,1.066922104950399630e-01,1.083838632069316771e-01,1.863701422443879430e-02,1.880818286089163544e-02,2.063110606836842872e-02,1.534239596679358962e-02,1.873040854425584226e-02,2.968358558867791389e-02,3.540431847183897474e-02,3.370242612803710930e-02,3.109685976194900836e-02,3.407776746175748134e-02
1.163131313131313238e+00,9.704124404192593367e-02,9.608012926707294732e-02,9.566087284931740209e-02,1.026358267679401415e-01,1.026192273423006396e-01,1.705298257777834031e-02,1.702266798725490457e-02,1.872525179917978663e-02,1.330499755607853982e-02,1.655712621529298323e-02,2.613243503057907993e-02,3.069986222844815760e-02,2.964284045369454043e-02,2.762999553279020873e-02,2.973613075821638155e-02
1.183333333333333570e+00,9.313120660613277702e-02,9.232431754673882385e-02,9.178205054422748643e-02,9.857944304084027831e-02,9.687716721853638357e-02,1.546912937459902701e-02,1.542091203352731303e-02,1.688480111044123044e-02,1.174981079079629592e-02,1.438384388633009991e-02,2.320465546284093683e-02,2.601003248925036482e-02,2.626973709917700128e-02,2.416313130363137093e-02,2.539449405467523666e-02
1.203535353535353680e+00,8.900317679042321628e-02,8.856850582640472813e-02,8.772733064776097600e-02,9.452411082530522146e-02,9.117917957957887010e-02,1.401686391497110155e-02,1.399810865844860336e-02,1.496796985682244049e-02,1.061391068410914851e-02,1.274966364879004908e-02,2.087854581976496954e-02,2.174181038337645588e-02,2.339360020307848162e-02,2.151933236820655071e-02,2.144765375114960140e-02
1.223737373737374012e+00,8.487514697471361391e-02,8.462791296043269129e-02,8.359252162766711569e-02,9.046888122029748958e-02,8.552770862854516820e-02,1.275217720624571664e-02,1.263068297885685740e-02,1.300331902726128280e-02,9.478010577421990684e-03,1.123630629695392472e-02,1.855243617668897449e-02,1.853732117572263680e-02,2.051746330697993073e-02,1.897924835863657247e-02,1.816485292957642494e-02
1.243939393939394122e+00,8.076391267050712919e-02,8.059718937787635484e-02,7.945771260757329701e-02,8.633858849277481484e-02,7.993656139945853889e-02,1.148749049752034734e-02,1.156408758516953503e-02,1.162609535872456516e-02,8.700161911234082640e-03,9.982783004119873127e-03,1.720636221777209832e-02,1.533283196806885240e-02,1.857495648076289488e-02,1.702769845587384298e-02,1.488205210800329012e-02
1.264141414141414455e+00,7.670445517398438717e-02,7.656646579531997676e-02,7.537646759301475097e-02,8.196867329442300565e-02,7.464551093338980814e-02,1.049087333510888634e-02,1.050204149009610101e-02,1.043848149796509223e-02,8.089420734734608168e-03,9.133799107164450662e-03,1.592195375753978348e-02,1.321415492062940830e-02,1.680326668241313715e-02,1.547312551965667957e-02,1.255827575865670412e-02
1.284343434343434565e+00,7.264499767746168679e-02,7.260438082691376971e-02,7.131048499063717683e-02,7.796743355364429973e-02,6.967780421148069003e-02,9.494847923280071156e-03,9.902902460008244923e-03,9.378988223168594277e-03,7.667307889443394746e-03,8.317686790885589140e-03,1.481654290992376333e-02,1.128930431765356318e-02,1.503157688406340023e-02,1.391855258343953350e-02,1.072912741844261539e-02
1.304545454545454675e+00,6.857322668023758949e-02,6.867013860447740425e-02,6.721476404702476926e-02,7.407985972604276548e-02,6.456791620399685017e-02,8.830803182128168366e-03,9.303763429920390571e-03,8.674545177793617154e-03,7.311652792683719961e-03,7.845823332037205056e-03,1.402259295452596734e-02,9.608040632672924450e-03,1.374368573065470889e-02,1.304442836332377585e-02,8.899979078228526658e-03
1.324747474747475007e+00,6.434997311743355375e-02,6.473589638204099717e-02,6.298479845564383672e-02,7.013008905194123566e-02,5.876863603806079667e-02,8.359268141234568739e-03,8.717632405478152255e-03,7.991642416972626756e-03,7.059707326801396843e-03,7.373959873188814899e-03,1.322864299912816267e-02,8.813311676492232780e-03,1.250114804927862124e-02,1.225760814315141924e-02,7.723075951826825075e-03
1.344949494949495117e+00,6.012671955462955964e-02,6.053459751651570075e-02,5.875483286426294582e-02,6.609254122560528910e-02,5.301108506092188505e-02,7.887733100340976050e-03,8.307904469435354808e-03,7.649875344160277091e-03,6.958650048342332126e-03,7.241336673641214118e-03,1.257030693890979871e-02,8.018582720311548048e-03,1.141218057869505115e-02,1.160917719983452744e-02,6.637591064353440956e-03
1.365151515151515449e+00,5.597433691432347758e-02,5.627345201996082624e-02,5.468158494791852675e-02,6.209801204647041190e-02,4.788120550844914003e-02,7.643769943541124483e-03,7.898176533392553891e-03,7.308108271347923957e-03,6.857592769883264806e-03,7.170122507969879828e-03,1.192493632144466832e-02,7.408543151499862207e-03,1.062614328601454647e-02,1.134170378759329946e-02,5.552106176880044694e-03
1.385353535353535559e+00,5.188887024173737678e-02,5.203152944441061939e-02,5.087797806602548101e-02,5.828485835770053775e-02,4.285428011516034114e-02,7.440296588385630037e-03,7.539177958289026461e-03,7.016635085765379407e-03,6.802487308249228516e-03,7.129219432619711763e-03,1.147103982624808616e-02,7.081072765105961980e-03,9.840105993334050463e-03,1.107423037535207669e-02,5.019245778453387125e-03
1.405555555555555669e+00,4.780340356915128291e-02,4.824524786419546324e-02,4.707437118413243526e-02,5.447170466893066360e-02,3.895273374843948727e-02,7.283730203996935208e-03,7.350528351076081671e-03,6.912413126583355841e-03,6.761815817540740847e-03,7.208112149440351613e-03,1.114034877150376669e-02,6.753602378712060886e-03,9.251519491502739265e-03,1.077351840383908299e-02,4.507797346072388647e-03
1.425757575757576001e+00,4.399068033295559788e-02,4.445896628398027239e-02,4.352659058038765155e-02,5.102258727162844315e-02,3.522743951437639492e-02,7.187560163990282247e-03,7.161878743863135145e-03,6.808191167401331408e-03,6.729601289625201412e-03,7.287004866260992329e-03,1.080965771675944202e-02,6.548710115593581703e-03,8.822697451453247186e-03,1.041230306920662430e-02,4.095749241500362334e-03
1.445959595959596111e+00,4.047242458767253553e-02,4.072467327818117544e-02,4.009226938476576074e-02,4.763174818077959422e-02,3.177456657428757297e-02,7.100055000917642779e-03,7.017330329351866534e-03,6.814234413533838859e-03,6.697386761709661976e-03,7.292720861048093001e-03,1.057285233272310145e-02,6.387670984098802254e-03,8.393875411403760312e-03,1.005108773457417080e-02,3.869687380907895196e-03
1.466161616161616443e+00,3.695416884238943850e-02,3.735062462933198130e-02,3.665794818914382830e-02,4.450020230959682993e-02,2.890568743425845147e-02,7.067284754688502729e-03,6.951163413846447349e-03,6.869760795046295221e-03,6.638294748512767705e-03,7.214638672791477692e-03,1.033706111320470758e-02,6.256110601675312494e-03,8.095742222890472961e-03,9.437077569546764230e-03,3.643625520315425022e-03
1.486363636363636553e+00,3.378465939226265452e-02,3.397657598048282879e-02,3.387941578281095795e-02,4.136865643841410728e-02,2.652356429812297023e-02,7.034514508459363546e-03,6.884996498341028164e-03,6.857459293076613102e-03,6.577857035703300013e-03,7.134186503757524236e-03,1.004703066514813121e-02,6.169131677726873327e-03,7.862580391068069510e-03,8.790010749721466343e-03,3.476598479643057491e-03
1.506565656565656885e+00,3.064721842296079524e-02,3.063110070940059521e-02,3.131034267142710631e-02,3.833187351355269584e-02,2.445200339312600737e-02,7.002989542151684919e-03,6.831040778823778935e-03,6.837993931065721592e-03,6.555338640738974862e-03,7.048754691809755273e-03,9.726966301521039124e-03,6.082152753778433292e-03,7.639164240598214466e-03,8.170519994281007573e-03,3.371561503343431954e-03
1.526767676767676996e+00,2.765763217989293532e-02,2.772721647034731215e-02,2.874126956004327896e-02,3.596271525174399297e-02,2.279899431680576169e-02,6.972047241334109260e-03,6.790284558068775816e-03,6.787329336911488223e-03,6.540296629119447640e-03,6.996424548631277780e-03,9.386791309441429310e-03,6.025873379416251188e-03,7.482791891749589024e-03,7.598622891628953151e-03,3.288375037690825353e-03
1.546969696969697106e+00,2.531520516115194283e-02,2.486721986823262065e-02,2.684003833726482380e-02,3.368085682502582057e-02,2.152149866420737315e-02,6.942724652795740151e-03,6.750002680797468485e-03,6.715967608720879028e-03,6.530720311694194168e-03,6.963749585674823724e-03,9.005762001238834177e-03,5.988959752159237968e-03,7.326419542900964449e-03,7.026725788976899596e-03,3.246034787619791074e-03
1.567171717171717438e+00,2.297277814241092259e-02,2.293776235492412871e-02,2.501289195588070682e-02,3.180543898945771553e-02,2.031514679196595730e-02,6.925368776394562678e-03,6.731539817741342448e-03,6.659589565992419212e-03,6.521836406821301078e-03,6.952989813295038651e-03,8.624732693036235576e-03,5.967152062817139384e-03,7.197859780740161785e-03,6.516117410383072232e-03,3.203694537548756795e-03
1.587373737373737548e+00,2.116241260976835931e-02,2.100830484161566106e-02,2.324286198767320719e-02,2.993002115388963130e-02,1.938453432776850519e-02,6.908012899993386073e-03,6.713076954685216410e-03,6.633129837438160245e-03,6.521331446679102563e-03,6.942700723635818368e-03,8.394835462367022938e-03,5.952920232406543229e-03,7.146005991418383566e-03,6.094402414864603240e-03,3.179215688641677095e-03
1.607575757575757880e+00,1.949741851928691455e-02,1.920757447858139830e-02,2.220377916969379709e-02,2.816790245297602288e-02,1.850904635616524435e-02,6.900346776674410459e-03,6.704065422238525765e-03,6.606670108883900411e-03,6.520669403981077528e-03,6.945357026722060421e-03,8.179620263877288369e-03,5.940791857653318978e-03,7.094152202096606213e-03,5.672687419346129911e-03,3.162013994577071718e-03
1.627777777777777990e+00,1.837133468644010226e-02,1.799697161564494871e-02,2.116469635171439739e-02,2.674800621126514552e-02,1.773997229461698674e-02,6.898759137293723233e-03,6.707568522885681492e-03,6.599420961690890056e-03,6.514922049096761626e-03,6.955766188176117429e-03,7.986417448505792396e-03,5.932802243205696074e-03,7.052517275466393953e-03,5.365044169031041137e-03,3.144812300512466775e-03
1.647979797979798322e+00,1.731392536188110579e-02,1.678636875270848872e-02,2.017745368397723046e-02,2.532810996955425081e-02,1.698135941057288267e-02,6.897471291338421774e-03,6.708961145244382758e-03,6.593543961725515518e-03,6.509174694212445725e-03,6.945068076904344426e-03,7.857667123087967373e-03,5.924930750906317288e-03,7.030943252584418227e-03,5.093030379653724384e-03,3.133224693388618216e-03
1.668181818181818432e+00,1.638231892934059047e-02,1.611760629111848309e-02,1.925050272971879847e-02,2.403993645462107823e-02,1.647398341261493634e-02,6.897137806735981203e-03,6.703709802375037476e-03,6.592195345508566548e-03,6.506894430802999223e-03,6.933905940271130677e-03,7.733997051056575034e-03,5.922527959349500361e-03,7.009369229702442500e-03,4.904809043016686125e-03,3.121904654635149039e-03
1.688383838383838542e+00,1.586772894481384977e-02,1.558449756696006668e-02,1.844301570323644834e-02,2.283144290296389850e-02,1.597765980358741011e-02,6.896804322133540631e-03,6.698458459505692193e-03,6.592829186720540642e-03,6.506857150665572471e-03,6.932576985304968881e-03,7.658847384247039446e-03,5.920125167792683434e-03,6.990156326412333768e-03,4.770611614881445361e-03,3.112268264845700991e-03
1.708585858585858874e+00,1.535313896028710039e-02,1.505138884280164333e-02,1.775696808698190229e-02,2.162294935130670490e-02,1.560112197010402393e-02,6.894393247217119568e-03,6.694590280580182615e-03,6.593082084555431342e-03,6.506981451788709098e-03,6.931465484913639993e-03,7.583697717437502990e-03,5.918201227148642447e-03,6.971062581963967560e-03,4.654908613290149703e-03,3.107024447460845183e-03
1.728787878787878984e+00,1.485772584984560579e-02,1.482364278067352728e-02,1.707092047072736318e-02,2.069869998598313637e-02,1.527779372466354577e-02,6.890944762540501638e-03,6.691171179914484450e-03,6.591359375682627995e-03,6.507446976866621512e-03,6.929527554395562873e-03,7.527408309779604068e-03,5.916932912497013461e-03,6.954611189410762548e-03,4.626385950031829467e-03,3.101780630075989375e-03
1.748989898989899316e+00,1.450162383651049103e-02,1.463338875341636293e-02,1.649354616640904408e-02,1.982119085932468328e-02,1.503011638016395896e-02,6.889832505341186679e-03,6.688210905238869963e-03,6.589973535788315462e-03,6.507751672194972414e-03,6.926984686277974299e-03,7.480987111138082818e-03,5.915664597845384474e-03,6.943172977248180007e-03,4.597863286773509230e-03,3.095919465984738571e-03
1.769191919191919427e+00,1.414552182317537973e-02,1.444313472615920031e-02,1.594215467044578227e-02,1.905406518045922246e-02,1.479193334665689086e-02,6.890643936228074348e-03,6.693435185533456837e-03,6.590139040417772494e-03,6.507625389316105784e-03,6.924378945376407496e-03,7.441318298311380523e-03,5.910728363251741696e-03,6.931734765085598333e-03,4.584486225392174139e-03,3.089363422722396935e-03
1.789393939393939537e+00,1.378941980984026844e-02,1.429574602739601061e-02,1.544084901903480973e-02,1.854553845393067460e-02,1.458527324890820584e-02,6.889842343487502518e-03,6.698659465828043710e-03,6.590304545047228658e-03,6.507499106437238286e-03,6.920491905590923400e-03,7.409992472890220699e-03,5.905129063119993020e-03,6.925242435865074792e-03,4.591257732313953031e-03,3.082807379460055300e-03
1.809595959595959869e+00,1.375292893499135971e-02,1.414947934851959292e-02,1.512748879206360191e-02,1.803701172740211633e-02,1.439023991085607891e-02,6.887633774611842327e-03,6.697207203691993987e-03,6.589990367861375473e-03,6.504678043465337081e-03,6.916604865805438436e-03,7.378666647469060876e-03,5.900402962579375486e-03,6.921025176398945718e-03,4.598029239235731924e-03,3.080175723880529404e-03
1.829797979797979979e+00,1.375292893499135971e-02,1.400321266964317697e-02,1.481412856509239755e-02,1.787512376904487610e-02,1.436277292668819427e-02,6.886793766170740128e-03,6.690967192030151250e-03,6.589612336690166099e-03,6.501218889504418487e-03,6.915971636772155762e-03,7.374526467174291611e-03,5.896227679039611411e-03,6.916807916932817511e-03,4.602028056979179382e-03,3.080175723880529404e-03
1.850000000000000089e+00,1.375292893499135971e-02,1.397641468793153763e-02,1.474641170352697372e-02,1.787512376904487610e-02,1.436277292668819427e-02,6.886793766170740128e-03,6.687617860734462738e-03,6.589282304048538208e-03,6.498847156763076782e-03,6.915971636772155762e-03,7.374526467174291611e-03,5.895456299185752869e-03,6.916804239153862000e-03,4.602028056979179382e-03,3.080175723880529404e-03


==> TikZ_plots/test_plot.csv <==
0.000000000000000000e+00,-1.021551415324211121e-01,-3.071092367172241211e-01,-1.612735033035278320e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
8.485984802246093750e-02,-1.244633495807647705e-01,-2.579409182071685791e-01,-1.568393349647521973e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.560635566711425781e-01,-1.416978836059570312e-01,-2.905303835868835449e-01,-1.564619064331054688e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.459769248962402344e-01,-7.195484638214111328e-02,-2.716768682003021240e-01,-1.578560233116149902e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.159587383270263672e-01,-1.038657650351524353e-01,-2.728595733642578125e-01,-1.546723246574401855e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.998668193817138672e-01,-6.102472916245460510e-02,-2.720510065555572510e-01,-1.613953590393066406e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.770572185516357422e-01,-7.744055241346359253e-02,-2.726697027683258057e-01,-1.587767124176025391e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.563933849334716797e-01,-1.014695689082145691e-01,-2.689088582992553711e-01,-1.577343583106994629e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.361582279205322266e-01,-1.295887976884841919e-01,-2.809897065162658691e-01,-1.556146621704101562e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.187914848327636719e-01,-1.493050009012222290e-01,-2.534602880477905273e-01,-1.568898200988769531e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.980995178222656250e-01,-1.272477060556411743e-01,-2.767856717109680176e-01,-1.585128545761108398e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
8.808927536010742188e-01,-1.335880607366561890e-01,-2.476710528135299683e-01,-1.591831684112548828e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.623956680297851562e-01,-1.690630614757537842e-01,-3.033145964145660400e-01,-1.540415525436401367e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.061036348342895508e+00,-9.704059362411499023e-02,-2.570055127143859863e-01,-1.590936899185180664e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.137163400650024414e+00,-7.726887613534927368e-02,-2.863829135894775391e-01,-1.573015213012695312e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.216184139251708984e+00,-1.021066829562187195e-01,-2.390747815370559692e-01,-1.594835519790649414e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.289020299911499023e+00,-1.247971281409263611e-01,-2.807010114192962646e-01,-1.559984207153320312e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.370436429977416992e+00,-1.470165699720382690e-01,-2.773554325103759766e-01,-1.550824880599975586e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.453758716583251953e+00,-1.420486867427825928e-01,-2.583541274070739746e-01,-1.542692899703979492e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.545255422592163086e+00,-3.412160277366638184e-02,-2.440715879201889038e-01,-1.643385648727416992e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.620194196701049805e+00,-1.035546213388442993e-01,-2.097182720899581909e-01,-1.588260412216186523e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.700639247894287109e+00,-1.097511127591133118e-01,-2.298318445682525635e-01,-1.562055706977844238e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.778728246688842773e+00,-1.346032768487930298e-01,-2.006969451904296875e-01,-1.577921032905578613e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.857654571533203125e+00,-2.010464072227478027e-01,-2.596206963062286377e-01,-1.523177027702331543e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.943334102630615234e+00,-1.769013404846191406e-01,-2.412346899509429932e-01,-1.524119496345520020e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.021868944168090820e+00,4.637369140982627869e-02,-2.767606377601623535e-01,-1.549158573150634766e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.102759361267089844e+00,1.770883500576019287e-01,-2.054126709699630737e-01,-1.535802364349365234e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.189895391464233398e+00,-5.623995065689086914e-01,-2.621212303638458252e-01,-1.338077545166015625e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.271539926528930664e+00,-4.631444066762924194e-02,-2.562730014324188232e-01,-1.494088292121887207e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.345702648162841797e+00,3.082182258367538452e-02,-2.742345929145812988e-01,-1.554441928863525391e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.433784484863281250e+00,5.698142573237419128e-02,-2.714775204658508301e-01,-1.549551844596862793e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.502248287200927734e+00,1.061520166695117950e-02,-3.050261735916137695e-01,-1.518267869949340820e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.600473880767822266e+00,-3.828894719481468201e-02,-2.447746396064758301e-01,-1.547861814498901367e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.672129869461059570e+00,-4.509911686182022095e-02,-2.611998319625854492e-01,-1.510067343711853027e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.767850160598754883e+00,1.852779835462570190e-02,-3.002793192863464355e-01,-1.577495455741882324e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.852784872055053711e+00,-2.546865306794643402e-02,-2.536447644233703613e-01,-1.587413311004638672e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.939458608627319336e+00,-1.251925155520439148e-02,-2.838634550571441650e-01,-1.550797581672668457e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.023304700851440430e+00,-3.023002110421657562e-02,-2.670019268989562988e-01,-1.553368568420410156e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.105556249618530273e+00,1.259944960474967957e-02,-2.546311020851135254e-01,-1.590444922447204590e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.176549196243286133e+00,9.879331290721893311e-02,-2.516250312328338623e-01,-1.550745725631713867e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.279098033905029297e+00,4.155822098255157471e-02,-2.801947891712188721e-01,-1.516310572624206543e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.357875347137451172e+00,7.608031481504440308e-02,-3.314841091632843018e-01,-1.545090794563293457e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.452321052551269531e+00,2.996597671881318092e-03,-2.272731810808181763e-01,-1.568966150283813477e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.562449693679809570e+00,-3.804584965109825134e-02,-2.687325179576873779e-01,-1.563865780830383301e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.652781486511230469e+00,2.474572882056236267e-02,-2.550904750823974609e-01,-1.507733106613159180e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.759810447692871094e+00,3.992605954408645630e-02,-3.136536180973052979e-01,-1.382166147232055664e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.838603019714355469e+00,2.118262491421774030e-04,-2.389081269502639771e-01,-1.362759113311767578e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.937716484069824219e+00,9.161753207445144653e-02,-2.343397736549377441e-01,-1.452057600021362305e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.010515928268432617e+00,8.062367886304855347e-02,-2.379993051290512085e-01,-1.453561067581176758e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.095641851425170898e+00,4.010164737701416016e-02,-2.498754560947418213e-01,-1.428186893463134766e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.172652482986450195e+00,8.825599402189254761e-02,-2.266878038644790649e-01,-1.489406347274780273e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.259037256240844727e+00,6.030964851379394531e-02,-2.501405477523803711e-01,-1.440545558929443359e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.333061218261718750e+00,-8.883187547326087952e-03,-2.235601097345352173e-01,-1.474083900451660156e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.419940948486328125e+00,2.306682057678699493e-02,-1.082531958818435669e-01,-1.837844729423522949e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.501855134963989258e+00,-6.225388646125793457e-01,-1.658273786306381226e-01,-2.294936656951904297e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.590710163116455078e+00,-1.455848067998886108e-01,-5.361071228981018066e-02,-2.238112449645996094e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.672653436660766602e+00,-7.184351980686187744e-02,-7.473894953727722168e-02,-1.820913434028625488e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.759306669235229492e+00,-3.174133896827697754e-01,-3.065215051174163818e-01,-2.075738430023193359e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.841875791549682617e+00,-8.765952289104461670e-02,-4.402818158268928528e-02,-2.697584867477416992e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.925067663192749023e+00,5.632854700088500977e-01,-4.922760128974914551e-01,-5.708365440368652344e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.003628492355346680e+00,-5.800780057907104492e-01,-2.587612867355346680e-01,-7.292208671569824219e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
5.090131521224975586e+00,-5.749451518058776855e-01,-2.827142179012298584e-01,-7.366502761840820312e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
5.168140172958374023e+00,-1.362249135971069336e+00,-2.822998464107513428e-01,-7.165335178375244141e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
5.258948087692260742e+00,-1.086562275886535645e+00,-2.244802266359329224e-01,-7.208535671234130859e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
5.343075275421142578e+00,-8.551887273788452148e-01,-1.944146603345870972e-01,-7.165386676788330078e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
5.440687417984008789e+00,-8.731871247291564941e-01,-2.559866011142730713e-01,-7.142247200012207031e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
5.516473531723022461e+00,-9.126427173614501953e-01,-3.287543356418609619e-01,-7.152858257293701172e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
5.613262653350830078e+00,-9.322045445442199707e-01,-3.020515441894531250e-01,-7.223242282867431641e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
5.687712430953979492e+00,-9.491256475448608398e-01,-2.690222859382629395e-01,-7.198590278625488281e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
5.777411222457885742e+00,-8.869770765304565430e-01,-2.991591393947601318e-01,-7.217310428619384766e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
5.851500511169433594e+00,-8.813779950141906738e-01,-2.935413718223571777e-01,-7.200981140136718750e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
5.943581819534301758e+00,-8.788316845893859863e-01,-2.434386909008026123e-01,-7.204751968383789062e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
6.018149614334106445e+00,-8.889382481575012207e-01,-2.660587430000305176e-01,-7.216751575469970703e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
6.102844476699829102e+00,-8.847478032112121582e-01,-2.190922051668167114e-01,-7.227598667144775391e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
6.175185203552246094e+00,-9.620423913002014160e-01,-2.856923639774322510e-01,-7.187204837799072266e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
6.270295381546020508e+00,-9.472878575325012207e-01,-2.580676972866058350e-01,-7.349597454071044922e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
6.348989248275756836e+00,-1.141688346862792969e+00,-2.623231410980224609e-01,-7.939455986022949219e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
6.422184944152832031e+00,-1.556126236915588379e+00,-1.219725012779235840e-01,-8.391362190246582031e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
6.496920585632324219e+00,-1.848113059997558594e+00,9.184084832668304443e-02,-1.241179180145263672e+01,1.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
6.583961725234985352e+00,-3.721222162246704102e+00,-3.810320496559143066e-01,-1.973855590820312500e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
6.676681756973266602e+00,-2.622268676757812500e+00,1.502669811248779297e+00,-2.662609481811523438e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
6.761181354522705078e+00,-4.384423732757568359e+00,6.596009731292724609e-01,-3.133586883544921875e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
6.847953319549560547e+00,-2.471022605895996094e+00,5.599327683448791504e-01,-3.177793312072753906e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
6.947677135467529297e+00,-1.861321449279785156e+00,1.272423148155212402e+00,-3.280028915405273438e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
7.040448665618896484e+00,-1.604357600212097168e+00,3.289555609226226807e-01,-3.258044815063476562e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
7.129274845123291016e+00,-1.915255188941955566e+00,-4.045240581035614014e-01,-2.999067306518554688e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
7.205072402954101562e+00,-2.323260545730590820e+00,-3.723372220993041992e-01,-2.762393569946289062e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
7.292640686035156250e+00,-2.356156587600708008e+00,4.467122852802276611e-01,-2.355198669433593750e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
7.364494323730468750e+00,-3.402381420135498047e+00,7.675125598907470703e-01,-2.244192695617675781e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
7.453585624694824219e+00,-2.467505216598510742e+00,2.930290997028350830e-01,-2.148448944091796875e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
7.526850700378417969e+00,-1.702159523963928223e+00,4.555315077304840088e-01,-2.107157135009765625e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
7.608415126800537109e+00,-2.185489177703857422e+00,5.484676361083984375e-01,-2.035801506042480469e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
7.682283163070678711e+00,-1.284375905990600586e+00,4.418507516384124756e-01,-2.019648361206054688e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
7.766883373260498047e+00,-6.368815898895263672e-01,5.778153538703918457e-01,-1.983846855163574219e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
7.851017951965332031e+00,-4.514532089233398438e-01,6.004817485809326172e-01,-1.967628860473632812e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
7.932303190231323242e+00,-1.099469900131225586e+00,-1.452119946479797363e-01,-1.956200408935546875e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
8.026242494583129883e+00,-6.153144240379333496e-01,6.681850552558898926e-01,-1.977612495422363281e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
8.114693880081176758e+00,-2.507427930831909180e-01,4.834080636501312256e-01,-1.963755607604980469e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
8.197437763214111328e+00,-1.740197837352752686e-01,7.317957282066345215e-01,-1.948021125793457031e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
8.279650688171386719e+00,-3.041089177131652832e-01,5.582273602485656738e-01,-1.948024749755859375e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
8.357690572738647461e+00,5.732800439000129700e-02,-4.643363654613494873e-01,-1.934327507019042969e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
8.436849832534790039e+00,6.133677959442138672e-01,1.328829377889633179e-01,-1.895103645324707031e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
8.518867015838623047e+00,1.084771305322647095e-01,3.482519835233688354e-02,-1.948032760620117188e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
8.619557380676269531e+00,5.978524684906005859e-01,4.603030383586883545e-01,-1.920986557006835938e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
8.707682847976684570e+00,1.203906536102294922e+00,6.565730571746826172e-01,-1.900320243835449219e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
8.814672231674194336e+00,1.599637120962142944e-01,2.672141790390014648e-01,-1.842733001708984375e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
8.891146421432495117e+00,3.737864643335342407e-02,4.819718599319458008e-01,-1.853032684326171875e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
8.974243640899658203e+00,5.167819187045097351e-02,6.014869809150695801e-01,-1.867187309265136719e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
9.045144319534301758e+00,-1.399275958538055420e-01,2.784562408924102783e-01,-1.869717216491699219e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
9.135478496551513672e+00,-6.717792898416519165e-02,3.187814950942993164e-01,-1.874890327453613281e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
9.208384037017822266e+00,9.880599379539489746e-02,2.489649206399917603e-01,-1.877726173400878906e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
9.314663171768188477e+00,8.600453287363052368e-02,3.581205308437347412e-01,-1.876334190368652344e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
9.390479803085327148e+00,-3.095556050539016724e-03,7.001011073589324951e-02,-1.885641479492187500e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
9.486960411071777344e+00,-1.327456086874008179e-01,-1.796945813111960888e-03,-1.893608093261718750e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
9.557224750518798828e+00,-1.544060409069061279e-01,-1.701048761606216431e-02,-1.887670326232910156e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
9.653536796569824219e+00,-1.876904219388961792e-01,-5.240959674119949341e-02,-1.890465354919433594e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
9.730116367340087891e+00,7.308297790586948395e-03,4.252099245786666870e-02,-1.887104034423828125e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
9.818179845809936523e+00,9.138821065425872803e-02,-2.186860293149948120e-01,-1.871387672424316406e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
9.892708778381347656e+00,1.152549982070922852e-01,-1.461286395788192749e-01,-1.867643165588378906e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
9.984960556030273438e+00,8.983284980058670044e-02,-1.691630631685256958e-01,-1.865823554992675781e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.005357122421264648e+01,5.856579542160034180e-02,-2.250691801309585571e-01,-1.869498062133789062e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.014707708358764648e+01,2.231284603476524353e-02,-2.012487202882766724e-01,-1.873336219787597656e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.022489070892333984e+01,3.120307624340057373e-02,-9.694396704435348511e-02,-1.869420623779296875e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.032314729690551758e+01,3.617298603057861328e-02,-1.038210764527320862e-01,-1.873529434204101562e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.040425539016723633e+01,1.008350849151611328e-01,-1.279304623603820801e-01,-1.863998413085937500e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.049407029151916504e+01,1.601721882820129395e+00,4.524902701377868652e-01,-1.632709693908691406e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.056756043434143066e+01,2.657444000244140625e+00,7.176393866539001465e-01,-1.013646411895751953e+01,0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.066431331634521484e+01,5.583177804946899414e-01,-2.434282749891281128e-01,-7.996067523956298828e+00,0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.073617243766784668e+01,6.613461971282958984e-01,-3.254607915878295898e-01,-8.780707359313964844e+00,0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.083004093170166016e+01,9.169582724571228027e-01,-3.587125241756439209e-01,-8.515397071838378906e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
1.090944910049438477e+01,1.450652360916137695e+00,-3.023170828819274902e-01,-7.933933734893798828e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
1.102623796463012695e+01,1.088323354721069336e+00,-3.231832385063171387e-01,-8.740359306335449219e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
1.111138439178466797e+01,1.049293160438537598e+00,-2.799961864948272705e-01,-8.376765251159667969e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
1.120879340171813965e+01,7.599964737892150879e-01,-1.738068461418151855e-01,-8.865784645080566406e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
1.128887200355529785e+01,7.221959829330444336e-01,-1.734285205602645874e-01,-7.826079368591308594e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
1.137913370132446289e+01,-2.748550474643707275e-01,-6.095553562045097351e-02,-8.720363616943359375e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
1.147187614440917969e+01,-1.354604065418243408e-01,-2.400088496506214142e-02,-8.801544189453125000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
1.155463457107543945e+01,6.027532815933227539e-01,-7.668700069189071655e-02,-8.178301811218261719e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
1.163872098922729492e+01,6.811555027961730957e-01,-9.432156383991241455e-02,-8.760435104370117188e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
1.172467207908630371e+01,-2.252757549285888672e-01,3.899306058883666992e-02,-8.778795242309570312e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
1.181931233406066895e+01,-3.053519427776336670e-01,8.363310992717742920e-02,-8.757883071899414062e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
1.190095353126525879e+01,-1.677306294441223145e-01,4.862794280052185059e-02,-8.672197341918945312e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
1.199024891853332520e+01,-1.443543378263711929e-02,-1.524891797453165054e-02,-8.694043159484863281e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
1.207067227363586426e+01,-8.364547044038772583e-02,-5.112753249704837799e-03,-8.655151367187500000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
1.217570972442626953e+01,-4.661016911268234253e-02,-4.598438739776611328e-02,-8.692941665649414062e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
1.225572252273559570e+01,-2.749982289969921112e-02,4.899709671735763550e-02,-8.624370574951171875e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
1.235086560249328613e+01,-4.904886707663536072e-02,-1.550705265253782272e-02,-8.623306274414062500e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
1.242802882194519043e+01,-1.551359239965677261e-02,-9.867234621196985245e-04,-8.584413528442382812e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
1.252837252616882324e+01,-8.021258562803268433e-02,-3.118138015270233154e-02,-8.616009712219238281e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
1.260598969459533691e+01,-5.034033581614494324e-02,-3.646724671125411987e-02,-8.626080513000488281e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
1.270019721984863281e+01,-1.281822770833969116e-01,1.143157854676246643e-02,-8.535923004150390625e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
1.277368474006652832e+01,-3.138267993927001953e-02,2.274735458195209503e-02,-8.541005134582519531e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
1.288090682029724121e+01,-1.050195172429084778e-01,-4.539556056261062622e-02,-8.620024681091308594e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
1.295558857917785645e+01,-4.786392748355865479e-01,3.287254273891448975e-01,-8.744139671325683594e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
1.305912184715270996e+01,-2.214367151260375977e+00,2.806579351425170898e+00,-1.072968864440917969e+01,1.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
1.313440346717834473e+01,-9.906291961669921875e-01,2.488327741622924805e+00,-1.609177207946777344e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.321902179718017578e+01,1.280723690986633301e+00,6.986281871795654297e-01,-2.379456329345703125e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.329046583175659180e+01,-2.823660373687744141e+00,2.882417440414428711e+00,-2.644458961486816406e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.339098882675170898e+01,-1.305478215217590332e+00,1.550668358802795410e+00,-3.042693901062011719e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.345891690254211426e+01,-3.053944826126098633e+00,1.527407288551330566e+00,-3.404376220703125000e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.355987715721130371e+01,-3.447297811508178711e+00,1.697048187255859375e+00,-3.010488128662109375e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.363289737701416016e+01,-3.159461498260498047e+00,1.238548636436462402e+00,-2.802832031250000000e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.374049282073974609e+01,-4.176555633544921875e+00,5.143129229545593262e-01,-2.726103782653808594e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.381963157653808594e+01,-3.201780319213867188e+00,-6.336849182844161987e-02,-2.421275520324707031e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.391534447669982910e+01,-2.931403636932373047e+00,6.133827567100524902e-01,-2.226571083068847656e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.399484157562255859e+01,-3.442836523056030273e+00,9.644911885261535645e-01,-2.181262397766113281e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.407462382316589355e+01,-2.951977252960205078e+00,7.651814818382263184e-01,-2.122397613525390625e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.414917206764221191e+01,-2.646273136138916016e+00,7.904013395309448242e-01,-2.100029373168945312e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.424000644683837891e+01,-3.129000902175903320e+00,8.264277577400207520e-01,-2.113660621643066406e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.432106518745422363e+01,-2.629621744155883789e+00,1.013607263565063477e+00,-2.145710754394531250e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.441885781288146973e+01,-3.057626008987426758e+00,1.286961793899536133e+00,-2.092756652832031250e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.450283622741699219e+01,-3.114415407180786133e+00,7.298629879951477051e-01,-2.085025215148925781e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.458424878120422363e+01,-3.258794307708740234e+00,6.081983447074890137e-01,-2.069717597961425781e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.466161680221557617e+01,-3.249208927154541016e+00,7.131428718566894531e-01,-2.078570175170898438e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.475627374649047852e+01,-3.441163301467895508e+00,9.500380754470825195e-01,-2.087398147583007812e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.483734083175659180e+01,-3.435742378234863281e+00,9.518620967864990234e-01,-2.110139656066894531e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.492073512077331543e+01,-3.605716943740844727e+00,8.832508921623229980e-01,-2.095301437377929688e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.500045990943908691e+01,-3.567578077316284180e+00,8.257867693901062012e-01,-2.093619155883789062e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.508154273033142090e+01,-3.369420528411865234e+00,5.932866930961608887e-01,-2.083376884460449219e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.516752791404724121e+01,-3.206267833709716797e+00,6.627621054649353027e-01,-2.081466865539550781e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.525509405136108398e+01,-3.254033088684082031e+00,7.425830364227294922e-01,-2.082289505004882812e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.533531141281127930e+01,-3.367698669433593750e+00,8.621768355369567871e-01,-2.080742073059082031e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.542045259475708008e+01,-3.356047868728637695e+00,8.946189284324645996e-01,-2.084185409545898438e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.550475811958312988e+01,-3.414093971252441406e+00,8.693079948425292969e-01,-2.077677726745605469e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.559280800819396973e+01,-3.401017427444458008e+00,8.129556775093078613e-01,-2.077125740051269531e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.567908096313476562e+01,-3.285486221313476562e+00,7.683758139610290527e-01,-2.076907730102539062e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.576561856269836426e+01,-3.222114562988281250e+00,7.728389501571655273e-01,-2.079821395874023438e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.585366511344909668e+01,-3.681496858596801758e+00,8.542907238006591797e-01,-2.128487777709960938e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.593575501441955566e+01,-3.591442584991455078e+00,1.188934803009033203e+00,-2.139134788513183594e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.602018737792968750e+01,-3.181452512741088867e+00,1.173360347747802734e+00,-2.105185317993164062e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.610203766822814941e+01,-2.766057491302490234e+00,1.029659152030944824e+00,-2.063986968994140625e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.618253970146179199e+01,-2.717683076858520508e+00,1.092302441596984863e+00,-2.041390991210937500e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.626862001419067383e+01,-2.800343513488769531e+00,1.008536100387573242e+00,-1.985801506042480469e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.635470008850097656e+01,-2.426748275756835938e+00,7.075431942939758301e-01,-1.936166954040527344e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.644660806655883789e+01,-2.541887521743774414e+00,7.430574893951416016e-01,-1.903280448913574219e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.652910017967224121e+01,-2.358157396316528320e+00,7.237605452537536621e-01,-1.876936912536621094e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.660681939125061035e+01,-2.426787137985229492e+00,8.446347713470458984e-01,-1.867941474914550781e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.669608473777770996e+01,-2.456264734268188477e+00,1.023957729339599609e+00,-1.872713088989257812e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.677808690071105957e+01,-2.406916141510009766e+00,1.078297495841979980e+00,-1.867644309997558594e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.686659026145935059e+01,-3.241087675094604492e+00,1.539560794830322266e+00,-1.780404090881347656e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.696178889274597168e+01,-3.113132715225219727e+00,1.026147723197937012e+00,-1.101565456390380859e+01,0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.706234908103942871e+01,7.671105265617370605e-01,-2.565207481384277344e-01,-7.852179050445556641e+00,0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.713801860809326172e+01,1.027181506156921387e+00,-1.256055235862731934e-01,-8.987940788269042969e+00,0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.725046706199645996e+01,8.048115372657775879e-01,-2.413100935518741608e-02,-8.471996307373046875e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
1.732720923423767090e+01,7.025358676910400391e-01,7.278366386890411377e-02,-8.858999252319335938e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
1.742216944694519043e+01,8.197440505027770996e-01,1.231569200754165649e-01,-7.864496707916259766e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
1.749320244789123535e+01,6.931128501892089844e-01,1.404490023851394653e-01,-9.052739143371582031e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
1.759526515007019043e+01,9.143397212028503418e-01,-2.140624448657035828e-02,-8.090127944946289062e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
1.766831898689270020e+01,5.227122828364372253e-02,2.506990730762481689e-01,-9.614830017089843750e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
1.775452756881713867e+01,7.828298956155776978e-02,1.671104133129119873e-01,-8.966651916503906250e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
1.783146023750305176e+01,5.240308046340942383e-01,2.455849349498748779e-01,-8.558511734008789062e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
1.792279124259948730e+01,1.539479047060012817e-01,2.340332269668579102e-01,-7.929552078247070312e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
1.799290537834167480e+01,-2.829182520508766174e-02,3.852010667324066162e-01,-8.735746383666992188e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
1.808390378952026367e+01,-2.638140022754669189e-01,1.845408231019973755e-01,-8.866054534912109375e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
1.815866971015930176e+01,-1.505110561847686768e-01,2.464532554149627686e-01,-8.858554840087890625e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
1.825635695457458496e+01,2.448170445859432220e-02,2.503922581672668457e-01,-8.715980529785156250e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
1.832214903831481934e+01,-5.388058349490165710e-02,1.509321928024291992e-01,-8.667092323303222656e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
1.840874195098876953e+01,-4.888805747032165527e-02,1.721989363431930542e-01,-8.658408164978027344e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
1.848521757125854492e+01,-3.998858854174613953e-02,1.539029181003570557e-01,-8.670387268066406250e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
1.858131814002990723e+01,-1.087339669466018677e-01,2.686847150325775146e-01,-8.633840560913085938e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
1.865662646293640137e+01,-4.499927535653114319e-02,2.274310886859893799e-01,-8.659502029418945312e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
1.873772978782653809e+01,-1.437425762414932251e-01,2.050375342369079590e-01,-8.605172157287597656e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
1.881257152557373047e+01,-8.288785815238952637e-02,1.144347116351127625e-01,-8.596834182739257812e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
1.890421819686889648e+01,-3.513097018003463745e-02,2.187948822975158691e-01,-8.581863403320312500e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
1.898871111869812012e+01,-1.060851290822029114e-01,2.661406993865966797e-01,-8.597151756286621094e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
1.908758068084716797e+01,-3.469845652580261230e-02,1.216412484645843506e-01,-8.592291831970214844e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
1.916247677803039551e+01,-8.818805217742919922e-02,1.801086515188217163e-01,-8.588415145874023438e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
1.925238227844238281e+01,-1.130432486534118652e-01,1.852728873491287231e-01,-8.628787040710449219e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
1.932602834701538086e+01,-1.619915068149566650e-01,-4.566500186920166016e-01,-8.700705528259277344e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
1.941596937179565430e+01,3.680323600769042969e+00,-2.957076787948608398e+00,-1.809582519531250000e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
1.949863553047180176e+01,2.513464450836181641e+00,-6.760527133941650391e+00,-2.141972923278808594e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.958529281616210938e+01,3.814568281173706055e+00,-8.699553489685058594e+00,-2.563600540161132812e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.965967702865600586e+01,2.719918489456176758e+00,-9.214481353759765625e+00,-2.789576148986816406e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.974568867683410645e+01,1.900330185890197754e+00,-9.502449989318847656e+00,-2.850398826599121094e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.982346343994140625e+01,1.092411041259765625e+00,-9.501617431640625000e+00,-2.832472610473632812e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.991361832618713379e+01,-3.279649019241333008e-01,-9.168531417846679688e+00,-2.602569770812988281e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.999047017097473145e+01,8.260514736175537109e-01,-7.785809516906738281e+00,-2.568704795837402344e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.007644319534301758e+01,3.749991059303283691e-01,-6.142898559570312500e+00,-2.321089744567871094e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.014990496635437012e+01,-9.908488392829895020e-02,-5.073400974273681641e+00,-2.136564064025878906e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.022793769836425781e+01,4.644414782524108887e-01,-4.695354938507080078e+00,-2.153155136108398438e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.030584335327148438e+01,1.561007976531982422e+00,-4.259095191955566406e+00,-2.030156898498535156e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.039607429504394531e+01,2.531899929046630859e+00,-3.524687051773071289e+00,-1.925238609313964844e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.048350238800048828e+01,2.718549489974975586e+00,-3.485952138900756836e+00,-1.897975349426269531e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.057394480705261230e+01,2.944467067718505859e+00,-3.502299547195434570e+00,-1.911334228515625000e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.065948128700256348e+01,2.060805797576904297e+00,-4.010988235473632812e+00,-1.938627815246582031e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.074854230880737305e+01,1.984390139579772949e+00,-4.196425914764404297e+00,-1.963389587402343750e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.083654713630676270e+01,2.073821306228637695e+00,-3.998507022857666016e+00,-1.983153343200683594e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.092262673377990723e+01,2.190328121185302734e+00,-3.802790403366088867e+00,-1.991041946411132812e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.100118064880371094e+01,2.271887302398681641e+00,-3.657331466674804688e+00,-1.988544082641601562e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.108306455612182617e+01,2.208916664123535156e+00,-3.550664901733398438e+00,-1.976769828796386719e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.116444993019104004e+01,2.667604684829711914e+00,-3.537165641784667969e+00,-1.976185798645019531e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.125350165367126465e+01,2.821106672286987305e+00,-3.409112930297851562e+00,-1.972931671142578125e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.133915948867797852e+01,2.587627887725830078e+00,-3.212179899215698242e+00,-1.952460289001464844e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.142692756652832031e+01,2.562690258026123047e+00,-3.020134210586547852e+00,-1.932375717163085938e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.150486588478088379e+01,2.957031011581420898e+00,-2.937356233596801758e+00,-1.934831428527832031e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.158822083473205566e+01,3.082277059555053711e+00,-3.063328504562377930e+00,-1.929693794250488281e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.166998481750488281e+01,3.018004894256591797e+00,-3.225154161453247070e+00,-1.929992866516113281e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.174522185325622559e+01,3.032640457153320312e+00,-3.337891340255737305e+00,-1.932445907592773438e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.184220004081726074e+01,2.980255126953125000e+00,-3.449784994125366211e+00,-1.929458236694335938e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.193094921112060547e+01,3.052798748016357422e+00,-3.376221895217895508e+00,-1.931250953674316406e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.202228617668151855e+01,3.024550914764404297e+00,-3.314672708511352539e+00,-1.938937377929687500e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.213896012306213379e+01,3.141669034957885742e+00,-3.477201700210571289e+00,-1.927355003356933594e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.220929193496704102e+01,3.168763160705566406e+00,-3.447005748748779297e+00,-1.929079246520996094e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.229434847831726074e+01,3.194660186767578125e+00,-3.360345602035522461e+00,-1.925035858154296875e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.237671685218811035e+01,3.064557790756225586e+00,-3.485623598098754883e+00,-1.927828407287597656e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.246810650825500488e+01,3.089496135711669922e+00,-3.313329219818115234e+00,-1.930015754699707031e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.254398083686828613e+01,3.334119796752929688e+00,-3.171354293823242188e+00,-1.913799476623535156e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.265299773216247559e+01,3.734564304351806641e+00,-2.902304649353027344e+00,-1.597657966613769531e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.272153759002685547e+01,2.567054986953735352e+00,-1.284703135490417480e+00,-1.037220287322998047e+01,0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.280774021148681641e+01,1.004007935523986816e+00,-7.782129645347595215e-01,-8.272038459777832031e+00,0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.287523460388183594e+01,4.562253057956695557e-01,-5.563989877700805664e-01,-7.960555076599121094e+00,0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.295846557617187500e+01,4.336215853691101074e-01,-6.329622268676757812e-01,-7.911792278289794922e+00,0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.303885698318481445e+01,1.025243997573852539e+00,-6.465239524841308594e-01,-8.420073509216308594e+00,0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.312505602836608887e+01,2.069560587406158447e-01,-3.960903882980346680e-01,-8.260504722595214844e+00,0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.319745898246765137e+01,-1.488135308027267456e-01,-4.211903512477874756e-01,-7.830253124237060547e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
2.327991318702697754e+01,7.972644641995429993e-03,-4.138504266738891602e-01,-7.903178691864013672e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
2.336568880081176758e+01,1.553333550691604614e-01,-4.954717159271240234e-01,-7.610455513000488281e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
2.344426727294921875e+01,7.667204737663269043e-01,-3.109627068042755127e-01,-8.355201721191406250e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
2.352478957176208496e+01,7.482460737228393555e-01,-3.587559163570404053e-01,-8.306898117065429688e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
2.360449647903442383e+01,5.311819314956665039e-01,-4.241442978382110596e-01,-8.365888595581054688e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
2.369379234313964844e+01,2.413710653781890869e-01,-4.742363989353179932e-01,-8.552469253540039062e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
2.377083253860473633e+01,-5.570198968052864075e-02,-2.501260638236999512e-01,-8.435248374938964844e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
2.386549162864685059e+01,3.164610624313354492e+00,3.173274040222167969e+00,-1.385383605957031250e+01,1.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
2.394803118705749512e+01,5.481343269348144531e+00,7.060971260070800781e+00,-1.745131874084472656e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.404002952575683594e+01,6.432655334472656250e+00,1.101232147216796875e+01,-2.125290679931640625e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.411770677566528320e+01,5.851234912872314453e+00,1.168445491790771484e+01,-2.378133201599121094e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.421148896217346191e+01,3.840980768203735352e+00,1.215535068511962891e+01,-2.451457023620605469e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.429574680328369141e+01,3.794477224349975586e+00,1.270342731475830078e+01,-2.531551933288574219e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.438738846778869629e+01,3.496950864791870117e+00,1.298334026336669922e+01,-2.588565635681152344e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.446373534202575684e+01,2.519801139831542969e+00,1.357567691802978516e+01,-2.608080291748046875e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.455217456817626953e+01,4.026866257190704346e-01,1.282200336456298828e+01,-2.494779396057128906e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.463510751724243164e+01,6.909734606742858887e-01,1.237814998626708984e+01,-2.428355026245117188e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.473821306228637695e+01,-5.661205053329467773e-01,1.078827857971191406e+01,-2.171342468261718750e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.482537579536437988e+01,-6.612893939018249512e-01,9.447790145874023438e+00,-2.109665489196777344e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.491514348983764648e+01,-9.506556391716003418e-02,8.679479598999023438e+00,-1.952536964416503906e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.500183820724487305e+01,2.153669446706771851e-01,8.737610816955566406e+00,-1.854115295410156250e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.508400082588195801e+01,-5.354482308030128479e-02,8.590683937072753906e+00,-1.858577346801757812e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.517128539085388184e+01,1.882852800190448761e-02,8.181659698486328125e+00,-1.866570663452148438e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.525469899177551270e+01,1.219307407736778259e-01,7.355475425720214844e+00,-1.897618484497070312e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.534535694122314453e+01,1.224244311451911926e-01,6.835875511169433594e+00,-1.888751220703125000e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.543296027183532715e+01,1.873680055141448975e-01,6.994788646697998047e+00,-1.865586662292480469e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.552228689193725586e+01,3.675789237022399902e-01,6.806400299072265625e+00,-1.854539108276367188e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.560344910621643066e+01,5.659742951393127441e-01,6.527939319610595703e+00,-1.848851585388183594e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.569609093666076660e+01,6.579154133796691895e-01,6.231359481811523438e+00,-1.844223785400390625e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.577229595184326172e+01,8.753620982170104980e-01,6.057172775268554688e+00,-1.826603317260742188e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.587247204780578613e+01,1.126415014266967773e+00,6.099808216094970703e+00,-1.808595466613769531e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.595575642585754395e+01,1.376455426216125488e+00,5.909181594848632812e+00,-1.797209167480468750e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.605526995658874512e+01,1.739265561103820801e+00,5.650410652160644531e+00,-1.788051605224609375e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.613114905357360840e+01,2.058932065963745117e+00,5.375831127166748047e+00,-1.779256439208984375e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.622751259803771973e+01,2.528656244277954102e+00,5.088374614715576172e+00,-1.770782470703125000e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.630921769142150879e+01,2.848818778991699219e+00,5.203930377960205078e+00,-1.743046951293945312e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.640409946441650391e+01,3.782381057739257812e+00,4.540427684783935547e+00,-1.685418701171875000e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.648206067085266113e+01,2.881309032440185547e+00,3.274938106536865234e+00,-1.300057888031005859e+01,0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.657684659957885742e+01,6.697383522987365723e-01,1.104184865951538086e+00,-7.954059123992919922e+00,0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.665022706985473633e+01,9.128844738006591797e-01,7.727693915367126465e-01,-7.803772926330566406e+00,0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.675663590431213379e+01,1.095249414443969727e+00,5.626105070114135742e-01,-8.162512779235839844e+00,0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.682456088066101074e+01,6.651195883750915527e-01,6.349757313728332520e-01,-8.284364700317382812e+00,0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.692071318626403809e+01,8.798578381538391113e-01,5.883514881134033203e-01,-8.467844009399414062e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
2.701414752006530762e+01,8.677525520324707031e-01,1.995076686143875122e-01,-8.527311325073242188e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
2.712502574920654297e+01,1.642319411039352417e-01,5.214151144027709961e-01,-7.791068553924560547e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
2.720900678634643555e+01,5.096597671508789062e-01,4.388782680034637451e-01,-8.318066596984863281e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
2.728765964508056641e+01,7.133877277374267578e-01,2.448204904794692993e-01,-7.521196842193603516e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
2.736908960342407227e+01,9.311840534210205078e-01,4.967080056667327881e-01,-8.469420433044433594e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
2.744925689697265625e+01,8.920522332191467285e-01,4.951924681663513184e-01,-8.107653617858886719e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
2.752133393287658691e+01,1.070769071578979492e+00,4.834044575691223145e-01,-8.317995071411132812e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
2.760701513290405273e+01,3.088461458683013916e-01,4.038172364234924316e-01,-8.741826057434082031e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
2.768789839744567871e+01,-5.631073564291000366e-02,4.148533046245574951e-01,-8.747928619384765625e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
2.777214717864990234e+01,2.268353700637817383e-01,3.600199222564697266e-01,-8.658344268798828125e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
2.783830428123474121e+01,6.727610528469085693e-02,3.708127140998840332e-01,-8.522586822509765625e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
2.793911623954772949e+01,3.177362680435180664e-01,3.748903572559356689e-01,-8.519289970397949219e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
2.802200508117675781e+01,2.931742668151855469e-01,3.376483917236328125e-01,-8.531560897827148438e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
2.810546588897705078e+01,2.605164945125579834e-01,3.916592597961425781e-01,-8.479656219482421875e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
2.817537927627563477e+01,2.187123447656631470e-01,3.106399178504943848e-01,-8.520781517028808594e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
2.826985335350036621e+01,2.928661406040191650e-01,3.217518031597137451e-01,-8.589074134826660156e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
2.834086990356445312e+01,1.497434079647064209e-01,-3.232055529952049255e-02,-8.968621253967285156e+00,1.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
2.843615341186523438e+01,-1.285972952842712402e+00,-4.119405746459960938e-01,-1.371046447753906250e+01,1.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
2.851086425781250000e+01,-1.260436773300170898e+00,-1.277990639209747314e-01,-1.734803009033203125e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.860833835601806641e+01,-1.761996388435363770e+00,-8.301621079444885254e-01,-2.256813621520996094e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.868055105209350586e+01,-2.151974678039550781e+00,3.293345570564270020e-01,-2.731757926940917969e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.877363276481628418e+01,-1.577415466308593750e+00,-9.496549516916275024e-02,-3.113028907775878906e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.886040878295898438e+01,-3.355793058872222900e-01,2.090422660112380981e-01,-3.266881942749023438e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.895342659950256348e+01,-1.246537208557128906e+00,4.483197331428527832e-01,-3.328012847900390625e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.902892160415649414e+01,-2.334555149078369141e+00,2.570564150810241699e-01,-3.258271789550781250e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.911889052391052246e+01,-2.322958946228027344e+00,3.352781236171722412e-01,-3.076484298706054688e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.918789291381835938e+01,-6.204748153686523438e-01,3.549731969833374023e-01,-3.160696029663085938e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.928514814376831055e+01,-5.312513709068298340e-01,4.216751456260681152e-01,-3.083673667907714844e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.935754489898681641e+01,-8.256420493125915527e-01,6.646022200584411621e-01,-2.699778747558593750e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.946205854415893555e+01,-6.364006400108337402e-01,1.682102233171463013e-01,-2.418018722534179688e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.953294157981872559e+01,-1.365801930427551270e+00,2.662774026393890381e-01,-2.398041915893554688e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.962912726402282715e+01,-1.038634896278381348e+00,4.115408658981323242e-01,-2.360994338989257812e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.969851350784301758e+01,-3.377194404602050781e-01,4.235242903232574463e-01,-2.331483078002929688e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.978013396263122559e+01,-1.049427509307861328e+00,4.691661000251770020e-01,-2.202225494384765625e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.985127115249633789e+01,-1.052615165710449219e+00,5.177056789398193359e-01,-2.204262924194335938e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.995253133773803711e+01,-9.864326119422912598e-01,9.718583226203918457e-01,-2.122921562194824219e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.003082036972045898e+01,-1.923877894878387451e-01,8.492870926856994629e-01,-2.114565277099609375e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.014365768432617188e+01,-4.770274758338928223e-01,7.906857132911682129e-01,-2.078014564514160156e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.022252631187438965e+01,-1.380140423774719238e+00,5.738912224769592285e-01,-2.038166999816894531e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.031861042976379395e+01,-1.609560132026672363e+00,8.595521450042724609e-01,-2.017866325378417969e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.038597583770751953e+01,-1.294200420379638672e+00,8.138374686241149902e-01,-2.027383613586425781e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.047993087768554688e+01,-1.693597793579101562e+00,3.701915144920349121e-01,-1.990801620483398438e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.055334281921386719e+01,-2.120391607284545898e+00,3.721829056739807129e-01,-1.963584518432617188e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.065926098823547363e+01,-1.821494221687316895e+00,4.476641118526458740e-01,-1.915409278869628906e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.073442816734313965e+01,-1.420169949531555176e+00,5.167732238769531250e-01,-1.899172401428222656e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.082916355133056641e+01,-1.247896671295166016e+00,5.395068526268005371e-01,-1.884278297424316406e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.091403746604919434e+01,-1.488464236259460449e+00,6.413610577583312988e-01,-1.869871520996093750e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.100628447532653809e+01,-1.595310688018798828e+00,7.521256804466247559e-01,-1.867864227294921875e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.108772706985473633e+01,-1.434058070182800293e+00,7.247999906539916992e-01,-1.857192230224609375e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.117780685424804688e+01,-1.335694432258605957e+00,6.046769618988037109e-01,-1.814554405212402344e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.126453995704650879e+01,-8.748469352722167969e-01,7.355006337165832520e-01,-1.710754585266113281e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.134764456748962402e+01,2.347323745489120483e-01,8.756628632545471191e-01,-1.355769634246826172e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.142666220664978027e+01,8.459919691085815430e-01,2.758957743644714355e-01,-9.899836540222167969e+00,0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.151781392097473145e+01,7.921082973480224609e-01,1.133035197854042053e-01,-7.764489173889160156e+00,0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.160065913200378418e+01,3.881445527076721191e-01,1.867773979902267456e-01,-8.688945770263671875e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
3.168795609474182129e+01,7.837579846382141113e-01,1.841897517442703247e-01,-8.070140838623046875e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
3.176643919944763184e+01,9.644638299942016602e-01,1.509216427803039551e-01,-8.581356048583984375e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
3.185791945457458496e+01,5.588712096214294434e-01,1.377182751893997192e-01,-8.647995948791503906e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
3.193851113319396973e+01,3.965410888195037842e-01,1.078030019998550415e-01,-7.392040729522705078e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
3.202523255348205566e+01,-2.091030403971672058e-02,2.430688291788101196e-01,-8.211677551269531250e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
3.210439634323120117e+01,2.022212445735931396e-01,1.796203404664993286e-01,-8.315196990966796875e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
3.218622422218322754e+01,1.526586174964904785e+00,1.214484125375747681e-01,-8.294482231140136719e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
3.226527380943298340e+01,5.906739830970764160e-01,2.475826293230056763e-01,-9.187417984008789062e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
3.234750509262084961e+01,3.294135928153991699e-01,1.418469250202178955e-01,-7.859467029571533203e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
3.242592501640319824e+01,9.164656996726989746e-01,3.249348402023315430e-01,-8.188476562500000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
3.251595950126647949e+01,-2.572363056242465973e-02,2.646116018295288086e-01,-8.887282371520996094e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
3.260357475280761719e+01,4.802368581295013428e-01,3.623758852481842041e-01,-8.584507942199707031e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
3.269045424461364746e+01,1.393778443336486816e+00,3.429101407527923584e-01,-8.335186004638671875e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
3.278674435615539551e+01,5.903967618942260742e-01,2.415410578250885010e-01,-8.827678680419921875e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
3.287528610229492188e+01,-1.380341649055480957e-01,4.063261747360229492e-01,-8.799924850463867188e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
3.295948505401611328e+01,-4.212749600410461426e-01,6.117764711380004883e-01,-9.063340187072753906e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
3.303717446327209473e+01,-1.112642288208007812e-01,6.788729429244995117e-01,-9.074662208557128906e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
3.312472772598266602e+01,6.272770464420318604e-02,1.994042247533798218e-01,-8.863679885864257812e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
3.320838332176208496e+01,-1.389382034540176392e-02,6.628665328025817871e-02,-8.856833457946777344e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
3.330014157295227051e+01,-1.116082668304443359e+00,1.328541874885559082e+00,-9.831145286560058594e+00,1.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
3.338786411285400391e+01,8.235167860984802246e-01,1.048905849456787109e+00,-1.346569824218750000e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.348479080200195312e+01,1.356111168861389160e+00,-2.652718424797058105e-01,-1.921775436401367188e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.356544637680053711e+01,7.530152797698974609e-01,-3.279694169759750366e-02,-2.331328392028808594e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.366060853004455566e+01,5.225253105163574219e-01,4.152216911315917969e-01,-2.890036773681640625e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.373321533203125000e+01,-2.152295112609863281e+00,8.491032719612121582e-01,-2.786063194274902344e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.382087159156799316e+01,-2.057959794998168945e+00,5.244398713111877441e-01,-2.780714607238769531e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.389893341064453125e+01,-1.662010788917541504e+00,3.481083512306213379e-01,-3.009365653991699219e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.398225545883178711e+01,-5.792665481567382812e-01,-5.943661183118820190e-02,-2.786364555358886719e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.405746293067932129e+01,-8.627220392227172852e-01,2.959107160568237305e-01,-2.884122085571289062e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.414852070808410645e+01,-1.298296093940734863e+00,2.263863682746887207e-01,-2.522792243957519531e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.422946667671203613e+01,-1.746238708496093750e+00,3.274551928043365479e-01,-2.117531394958496094e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.431236219406127930e+01,-1.780265569686889648e+00,5.796728134155273438e-01,-2.141007232666015625e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.439330124855041504e+01,-2.029959678649902344e+00,7.619450688362121582e-01,-2.077045631408691406e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.449073863029479980e+01,-1.741376161575317383e+00,1.079489707946777344e+00,-2.036394309997558594e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.456801629066467285e+01,-1.035663485527038574e+00,7.622792124748229980e-01,-2.025264358520507812e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.465557909011840820e+01,-1.059600710868835449e+00,5.268384218215942383e-01,-2.009414863586425781e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.473288607597351074e+01,-1.431509256362915039e+00,5.330250263214111328e-01,-1.989091682434082031e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.483006429672241211e+01,-1.360634326934814453e+00,7.920519709587097168e-01,-1.963624191284179688e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.490855884552001953e+01,-1.398681044578552246e+00,9.597494006156921387e-01,-1.952797698974609375e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.501225543022155762e+01,-1.509040832519531250e+00,8.667357563972473145e-01,-1.956204795837402344e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.508573102951049805e+01,-1.311979651451110840e+00,8.516179919242858887e-01,-1.957464027404785156e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.518145537376403809e+01,-1.284655928611755371e+00,9.490381479263305664e-01,-1.936185455322265625e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.525805735588073730e+01,-1.469945669174194336e+00,9.073703289031982422e-01,-1.913628005981445312e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.535320186614990234e+01,-1.255127429962158203e+00,9.171077013015747070e-01,-1.912815284729003906e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.542638492584228516e+01,-1.202021956443786621e+00,9.867841601371765137e-01,-1.908655166625976562e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.551894640922546387e+01,-1.189842700958251953e+00,9.972704052925109863e-01,-1.897543907165527344e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.558859777450561523e+01,-1.152011513710021973e+00,1.030369877815246582e+00,-1.902003860473632812e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.568777036666870117e+01,-1.161788940429687500e+00,1.032484173774719238e+00,-1.896189689636230469e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.576229834556579590e+01,-1.141308784484863281e+00,9.402494430541992188e-01,-1.891074752807617188e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.587034034729003906e+01,-1.146243214607238770e+00,1.059880018234252930e+00,-1.758077812194824219e+01,0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.595060443878173828e+01,-7.869133949279785156e-01,1.295837312936782837e-01,-1.104795551300048828e+01,0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.605073690414428711e+01,1.206045746803283691e+00,4.609946161508560181e-02,-8.266969680786132812e+00,0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.612859535217285156e+01,3.152554035186767578e-01,1.607539802789688110e-01,-8.465326309204101562e+00,0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.622965836524963379e+01,2.490890175104141235e-01,8.839480578899383545e-02,-8.122725486755371094e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
3.631762051582336426e+01,1.321567177772521973e+00,1.159959807991981506e-01,-7.659520626068115234e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
3.640159630775451660e+01,1.804686903953552246e+00,1.920552104711532593e-01,-7.352595806121826172e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
3.649421358108520508e+01,7.062025666236877441e-01,1.862512379884719849e-01,-8.136837959289550781e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
3.657678103446960449e+01,3.499228656291961670e-01,1.649593114852905273e-01,-9.029920578002929688e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
3.666525864601135254e+01,6.065890789031982422e-01,1.156402528285980225e-01,-8.615466117858886719e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
3.674847245216369629e+01,9.828640222549438477e-01,8.330535143613815308e-02,-7.910164833068847656e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
3.684204387664794922e+01,9.305526018142700195e-01,2.713549137115478516e-01,-9.039691925048828125e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
3.692166137695312500e+01,-3.153835833072662354e-01,4.189781844615936279e-01,-9.056450843811035156e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
3.700907158851623535e+01,-2.061037868261337280e-01,1.727886646986007690e-01,-9.242154121398925781e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.709617662429809570e+01,-3.087825477123260498e-01,4.612395167350769043e-01,-8.157721519470214844e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.718060517311096191e+01,-2.003906071186065674e-01,2.397062182426452637e-01,-3.225381612777709961e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.725762915611267090e+01,4.021950662136077881e-01,6.265685558319091797e-01,-1.448102116584777832e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.734152317047119141e+01,1.043937802314758301e+00,3.428909778594970703e-01,-2.058662176132202148e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.742331528663635254e+01,1.230562567710876465e+00,3.233154714107513428e-01,-2.201367378234863281e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.751409411430358887e+01,9.511082172393798828e-01,2.662185430526733398e-01,-2.329226732254028320e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.760722470283508301e+01,5.612772703170776367e-01,3.150768876075744629e-01,-2.332133769989013672e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.768980073928833008e+01,4.713887274265289307e-01,3.083604872226715088e-01,-2.322382211685180664e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.776257514953613281e+01,5.426859855651855469e-01,3.014697730541229248e-01,-2.275728940963745117e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.784453678131103516e+01,4.943817555904388428e-01,3.320027887821197510e-01,-2.157687664031982422e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.792402362823486328e+01,5.926904678344726562e-01,2.979680299758911133e-01,-2.130666017532348633e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.800486731529235840e+01,6.286259889602661133e-01,2.815239727497100830e-01,-2.012239933013916016e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.808512330055236816e+01,7.790274024009704590e-01,2.739623785018920898e-01,-1.942542910575866699e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.815089631080627441e+01,7.406098842620849609e-01,2.626160979270935059e-01,-1.830381035804748535e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.823751473426818848e+01,8.008328080177307129e-01,2.272053062915802002e-01,-1.778472185134887695e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.830780720710754395e+01,7.330150604248046875e-01,2.628861665725708008e-01,-1.706640243530273438e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.840079402923583984e+01,8.524869680404663086e-01,2.243942320346832275e-01,-1.819689869880676270e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.848352456092834473e+01,9.912897348403930664e-01,2.201229184865951538e-01,-1.805910825729370117e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.858905386924743652e+01,9.414076805114746094e-01,2.160742133855819702e-01,-1.802242279052734375e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.866972541809082031e+01,9.161086082458496094e-01,1.919462978839874268e-01,-1.789091110229492188e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.875318098068237305e+01,8.699657320976257324e-01,2.881919443607330322e-01,-1.749421358108520508e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.883160352706909180e+01,8.597962260246276855e-01,2.660326361656188965e-01,-1.783411264419555664e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.891417217254638672e+01,9.554637074470520020e-01,2.520647644996643066e-01,-1.717317342758178711e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.899974083900451660e+01,9.724134206771850586e-01,2.213270813226699829e-01,-1.753269553184509277e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.908642554283142090e+01,8.878728151321411133e-01,2.384172379970550537e-01,-1.744991660118103027e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.916343855857849121e+01,9.623743295669555664e-01,3.038710951805114746e-01,-1.771026611328125000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.925768876075744629e+01,9.330337047576904297e-01,2.593846917152404785e-01,-1.767998814582824707e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.933808326721191406e+01,1.016562342643737793e+00,1.627001464366912842e-01,-1.830340623855590820e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.942937016487121582e+01,9.228029251098632812e-01,2.287748456001281738e-01,-1.778194904327392578e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.951108241081237793e+01,7.592151165008544922e-01,2.583780884742736816e-01,-1.722855687141418457e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.959614491462707520e+01,8.491880297660827637e-01,2.072068154811859131e-01,-1.781009197235107422e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.966722345352172852e+01,8.315914273262023926e-01,2.060872763395309448e-01,-1.751582503318786621e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.976381754875183105e+01,7.505826950073242188e-01,1.925367414951324463e-01,-1.766989350318908691e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.983304381370544434e+01,6.999552249908447266e-01,3.434880673885345459e-01,-1.691633462905883789e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.993825960159301758e+01,7.469237446784973145e-01,2.276884615421295166e-01,-1.719561338424682617e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.001373076438903809e+01,9.546353220939636230e-01,1.334639042615890503e-01,-1.724158644676208496e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.011675548553466797e+01,1.209567785263061523e+00,2.508760392665863037e-01,-1.651218295097351074e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.020244002342224121e+01,1.040902733802795410e+00,2.658892571926116943e-01,-1.683676719665527344e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.028830003738403320e+01,9.118751883506774902e-01,2.475221753120422363e-01,-1.615508079528808594e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.037996721267700195e+01,9.727565646171569824e-01,2.001980543136596680e-01,-1.697764873504638672e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.045858669281005859e+01,9.575269222259521484e-01,2.483985275030136108e-01,-1.728133797645568848e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.054082226753234863e+01,8.494627475738525391e-01,2.870147228240966797e-01,-1.675045728683471680e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.063299369812011719e+01,9.348270893096923828e-01,2.145509570837020874e-01,-1.672044754028320312e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.071248793601989746e+01,9.712622165679931641e-01,1.823142766952514648e-01,-1.705233931541442871e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.080334687232971191e+01,1.049914717674255371e+00,2.581668496131896973e-01,-1.734738349914550781e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.088570451736450195e+01,1.020705103874206543e+00,2.288864701986312866e-01,-1.677504897117614746e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.097199130058288574e+01,9.703842401504516602e-01,2.052331417798995972e-01,-1.697612166404724121e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.105022764205932617e+01,9.580419063568115234e-01,2.694951891899108887e-01,-1.696831226348876953e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.113883090019226074e+01,1.054976701736450195e+00,2.547086477279663086e-01,-1.764703989028930664e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.121356868743896484e+01,9.917878508567810059e-01,2.192831337451934814e-01,-1.741562724113464355e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.130421805381774902e+01,9.644825458526611328e-01,2.386067956686019897e-01,-1.747134327888488770e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.137693357467651367e+01,9.887199401855468750e-01,2.541411519050598145e-01,-1.726118206977844238e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.148236703872680664e+01,1.055474400520324707e+00,2.512220442295074463e-01,-1.790538787841796875e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.155473852157592773e+01,1.042102336883544922e+00,2.567470371723175049e-01,-1.730514168739318848e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.163932132720947266e+01,1.023963809013366699e+00,2.036583423614501953e-01,-1.725957393646240234e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.171026492118835449e+01,9.734893441200256348e-01,2.316575199365615845e-01,-1.737797856330871582e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.181989240646362305e+01,9.312848448753356934e-01,2.467994093894958496e-01,-1.710276365280151367e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.190302157402038574e+01,9.700284600257873535e-01,2.424230128526687622e-01,-1.695302248001098633e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.198862266540527344e+01,1.003000974655151367e+00,2.560731470584869385e-01,-1.737881779670715332e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.206945991516113281e+01,9.704761505126953125e-01,2.354118525981903076e-01,-1.737336158752441406e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.214918589591979980e+01,9.533686637878417969e-01,2.465658932924270630e-01,-1.730998039245605469e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.222020220756530762e+01,1.006809234619140625e+00,2.393116801977157593e-01,-1.717330098152160645e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.231489896774291992e+01,9.939706921577453613e-01,2.410793602466583252e-01,-1.696615099906921387e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.238799619674682617e+01,1.006614804267883301e+00,2.609542906284332275e-01,-1.695131778717041016e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.248347520828247070e+01,8.311082124710083008e-01,2.188960313796997070e-01,-1.741250872611999512e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.255351138114929199e+01,1.087266445159912109e+00,1.482220143079757690e-01,-1.646721959114074707e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.265953969955444336e+01,1.380951166152954102e+00,2.200357168912887573e-01,-1.638239860534667969e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.273268795013427734e+01,9.517178535461425781e-01,2.076239585876464844e-01,-1.499207496643066406e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.283074402809143066e+01,1.260058999061584473e+00,2.185942828655242920e-01,-1.700354456901550293e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.291237568855285645e+01,1.313610076904296875e+00,1.755020916461944580e-01,-1.585315346717834473e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.301728367805480957e+01,1.162800908088684082e+00,2.072970569133758545e-01,-1.662474751472473145e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.310274744033813477e+01,1.119057655334472656e+00,2.024405300617218018e-01,-1.652685284614562988e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.319867539405822754e+01,1.119317293167114258e+00,2.096115201711654663e-01,-1.637677550315856934e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.328799700736999512e+01,1.091038703918457031e+00,2.619135677814483643e-01,-1.643523573875427246e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.337752556800842285e+01,1.095504522323608398e+00,1.923086047172546387e-01,-1.589815378189086914e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.346133995056152344e+01,1.107501745223999023e+00,1.739583164453506470e-01,-1.617600679397583008e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.353984284400939941e+01,1.118756651878356934e+00,1.639232635498046875e-01,-1.672306299209594727e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.364122962951660156e+01,1.098868608474731445e+00,1.949036568403244019e-01,-1.627282142639160156e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.372051143646240234e+01,1.116107583045959473e+00,2.331710010766983032e-01,-1.662340044975280762e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.381466746330261230e+01,1.123495340347290039e+00,2.060253322124481201e-01,-1.686850190162658691e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.389938402175903320e+01,-9.307963252067565918e-01,5.855247974395751953e-01,-1.806488156318664551e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.401332068443298340e+01,-3.830505609512329102e-01,3.577584400773048401e-02,-3.456872463226318359e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.408494377136230469e+01,1.918719112873077393e-01,3.400226533412933350e-01,-3.543071985244750977e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.418730902671813965e+01,-1.393432021141052246e+00,1.952554732561111450e-01,-2.939075469970703125e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.425874996185302734e+01,-3.563771486282348633e+00,-5.928417444229125977e-01,-5.956322669982910156e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
4.435334038734436035e+01,-2.324665546417236328e+00,5.235239267349243164e-01,-9.973189353942871094e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
4.442287850379943848e+01,-3.111158013343811035e-01,7.584550380706787109e-01,-1.056250858306884766e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
4.453143739700317383e+01,-2.333254739642143250e-02,2.220451384782791138e-01,-1.014345359802246094e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
4.459975337982177734e+01,-1.148776561021804810e-01,2.820183038711547852e-01,-1.013842582702636719e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
4.469093537330627441e+01,-4.012238383293151855e-01,2.746385931968688965e-01,-9.976989746093750000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
4.476644635200500488e+01,-5.414467453956604004e-01,2.415678501129150391e-01,-9.976466178894042969e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
4.486763525009155273e+01,-3.044579029083251953e-01,3.064137399196624756e-01,-1.000808143615722656e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
4.493918824195861816e+01,-2.037971764802932739e-01,2.693320810794830322e-01,-1.001473522186279297e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
4.504628467559814453e+01,-1.351881679147481918e-02,2.514805793762207031e-01,-9.964226722717285156e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
4.512703442573547363e+01,5.041173473000526428e-02,2.778821885585784912e-01,-9.965256690979003906e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
4.521544575691223145e+01,-3.962762653827667236e-03,2.680411040782928467e-01,-1.003068542480468750e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
4.529720568656921387e+01,-9.505834430456161499e-02,2.191279232501983643e-01,-1.002604961395263672e+01,1.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
4.538053965568542480e+01,-2.782329022884368896e-01,5.180425569415092468e-02,-1.039323425292968750e+01,1.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
4.546017789840698242e+01,-8.520143032073974609e-01,6.897336244583129883e-02,-1.111407279968261719e+01,1.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
4.554128336906433105e+01,-1.507745027542114258e+00,-1.666077971458435059e-02,-1.166181278228759766e+01,1.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
4.561192154884338379e+01,-2.164788007736206055e+00,1.191979646682739258e-01,-1.301962280273437500e+01,1.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
4.571327137947082520e+01,-2.655539274215698242e+00,-1.060471162199974060e-01,-1.495101833343505859e+01,1.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
4.578124046325683594e+01,-2.995196819305419922e+00,2.632243335247039795e-01,-1.607370948791503906e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
4.588002467155456543e+01,-3.242016315460205078e+00,-7.328882813453674316e-02,-1.637459373474121094e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
4.595186400413513184e+01,-3.680794477462768555e+00,2.151722759008407593e-01,-1.874599647521972656e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
4.606149578094482422e+01,-3.295309305191040039e+00,1.157481312751770020e+00,-2.140566825866699219e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
4.614008522033691406e+01,-4.109002590179443359e+00,9.505350589752197266e-01,-2.283879280090332031e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
4.622024607658386230e+01,-3.700139760971069336e+00,1.136424183845520020e+00,-2.402359008789062500e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
4.629251122474670410e+01,-3.999191522598266602e+00,5.426781177520751953e-01,-2.630988121032714844e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
4.639162826538085938e+01,-4.998058319091796875e+00,7.900614142417907715e-01,-2.778032302856445312e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
4.646191310882568359e+01,-3.553714752197265625e+00,7.056927084922790527e-01,-2.821710586547851562e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
4.656237101554870605e+01,-3.836428642272949219e+00,1.042311787605285645e+00,-2.683011817932128906e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
4.664451003074645996e+01,-3.866607904434204102e+00,1.581673741340637207e+00,-2.600501441955566406e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
4.673153209686279297e+01,-3.203215599060058594e+00,1.619940280914306641e+00,-2.438110542297363281e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
4.680054306983947754e+01,-3.650151491165161133e+00,1.365283608436584473e+00,-2.580749130249023438e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
4.689004564285278320e+01,-2.682660102844238281e+00,9.669424295425415039e-01,-2.294711685180664062e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
4.696305537223815918e+01,-2.723947525024414062e+00,7.925987243652343750e-01,-2.300657844543457031e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
4.706744742393493652e+01,-2.627008438110351562e+00,6.337257623672485352e-01,-2.227352905273437500e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
4.714326477050781250e+01,-2.253482103347778320e+00,7.557246088981628418e-01,-2.127388191223144531e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
4.723901796340942383e+01,-2.345250606536865234e+00,3.448680043220520020e-01,-2.061296081542968750e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
4.730601859092712402e+01,-2.361558675765991211e+00,3.738201558589935303e-01,-2.031731605529785156e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
4.740594100952148438e+01,-2.742211341857910156e+00,2.422676682472229004e-01,-1.968330001831054688e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
4.747313404083251953e+01,-2.590097904205322266e+00,2.975597083568572998e-01,-1.958806419372558594e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
4.756892085075378418e+01,-2.574193716049194336e+00,4.203437864780426025e-01,-1.949265480041503906e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
4.763856530189514160e+01,-2.450203418731689453e+00,5.648653507232666016e-01,-1.944037246704101562e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
4.774635648727416992e+01,-2.709709644317626953e+00,3.637070357799530029e-01,-1.926530456542968750e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
4.781668305397033691e+01,-2.959775447845458984e+00,3.145173788070678711e-01,-1.910823631286621094e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
4.792126441001892090e+01,-2.908939123153686523e+00,3.713605701923370361e-01,-1.899881362915039062e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
4.800401329994201660e+01,-2.560199260711669922e+00,2.717334330081939697e-01,-1.900109672546386719e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
4.809300279617309570e+01,-2.512380123138427734e+00,2.070859819650650024e-01,-1.893922233581542969e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
4.817982387542724609e+01,-2.476108312606811523e+00,6.219070032238960266e-02,-1.897194480895996094e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
4.827297949790954590e+01,-2.304055452346801758e+00,-1.141586005687713623e-01,-1.893832015991210938e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
4.835386157035827637e+01,-2.470565557479858398e+00,-1.446435810066759586e-03,-1.885622406005859375e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
4.843796324729919434e+01,-2.372056245803833008e+00,2.306978777050971985e-02,-1.881213569641113281e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
4.852549695968627930e+01,-2.379691839218139648e+00,-1.525082886219024658e-01,-1.862968826293945312e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
4.862151312828063965e+01,-2.466696977615356445e+00,-4.570802301168441772e-02,-1.846647644042968750e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
4.870413446426391602e+01,-2.461246967315673828e+00,3.366248309612274170e-02,-1.851775932312011719e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
4.878438425064086914e+01,-2.714889287948608398e+00,-3.676955029368400574e-02,-1.836323928833007812e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
4.886662006378173828e+01,-2.408849000930786133e+00,-6.610541790723800659e-02,-1.843921089172363281e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
4.896505832672119141e+01,-2.240893125534057617e+00,-1.284443736076354980e-01,-1.844760513305664062e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
4.905968236923217773e+01,-2.150019645690917969e+00,-1.338727176189422607e-01,-1.846020698547363281e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
4.914541602134704590e+01,-2.058575391769409180e+00,-9.625362604856491089e-02,-1.838989448547363281e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
4.923071646690368652e+01,-2.163351058959960938e+00,-1.154399290680885315e-01,-1.831325912475585938e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
4.930892634391784668e+01,-2.313285827636718750e+00,-2.085749506950378418e-01,-1.821803092956542969e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
4.940299391746520996e+01,-2.243832826614379883e+00,-3.580401539802551270e-01,-1.807194137573242188e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
4.948445725440979004e+01,-1.911588430404663086e+00,-3.420441746711730957e-01,-1.812325668334960938e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
4.956613898277282715e+01,-1.937944531440734863e+00,-3.444102108478546143e-01,-1.808814811706542969e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
4.964768648147583008e+01,-1.984575152397155762e+00,-2.009945660829544067e-01,-1.805403327941894531e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
4.972608017921447754e+01,-2.049973964691162109e+00,-2.105557322502136230e-01,-1.807308959960937500e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
4.981834220886230469e+01,-2.356199979782104492e+00,-2.850677073001861572e-01,-1.818421936035156250e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
4.990412735939025879e+01,-2.440742254257202148e+00,-4.172098636627197266e-01,-1.815484809875488281e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
4.999213337898254395e+01,-2.336910486221313477e+00,-4.007995426654815674e-01,-1.820086097717285156e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.007793641090393066e+01,-2.183782339096069336e+00,-3.746087253093719482e-01,-1.827039527893066406e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.016671657562255859e+01,-1.987357139587402344e+00,-3.019153177738189697e-01,-1.825048255920410156e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.025495481491088867e+01,-1.926510095596313477e+00,-3.370279669761657715e-01,-1.822966003417968750e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.034365129470825195e+01,-2.130174398422241211e+00,-3.677654266357421875e-01,-1.818172454833984375e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.042424416542053223e+01,-2.044407129287719727e+00,-3.698312044143676758e-01,-1.823623466491699219e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.050333476066589355e+01,-2.000904321670532227e+00,-3.811908662319183350e-01,-1.816118621826171875e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.059504175186157227e+01,-1.765261650085449219e+00,-3.974968791007995605e-01,-1.798510360717773438e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.067658114433288574e+01,-1.655220627784729004e+00,-3.783362209796905518e-01,-1.720988845825195312e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.075418329238891602e+01,-1.157629013061523438e+00,-1.305836588144302368e-01,-1.511288833618164062e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.083505558967590332e+01,8.307592570781707764e-02,6.632397770881652832e-01,-1.286834335327148438e+01,1.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
5.092823982238769531e+01,-4.661770910024642944e-02,-1.300882697105407715e-01,-1.205215263366699219e+01,1.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
5.101244258880615234e+01,5.852941796183586121e-02,-1.311817914247512817e-01,-1.224178504943847656e+01,1.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
5.109633207321166992e+01,2.046519964933395386e-01,-1.708913743495941162e-01,-1.187661933898925781e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
5.117690801620483398e+01,5.319551825523376465e-01,-1.469686478376388550e-01,-1.139156436920166016e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
5.125704145431518555e+01,1.492691226303577423e-02,-1.104194670915603638e-01,-1.212337779998779297e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
5.133596348762512207e+01,6.254166960716247559e-01,-7.859993726015090942e-02,-1.104269123077392578e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
5.141811990737915039e+01,4.244549274444580078e-01,7.541052252054214478e-02,-1.255247116088867188e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
5.150432324409484863e+01,6.075820326805114746e-01,-1.157454401254653931e-01,-1.192558956146240234e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
5.158100080490112305e+01,3.495883941650390625e-01,-5.495187640190124512e-02,-1.240346336364746094e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
5.166649580001831055e+01,4.811895191669464111e-01,5.790440738201141357e-02,-1.238248634338378906e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
5.174941420555114746e+01,6.226062178611755371e-01,5.502831563353538513e-02,-1.256649684906005859e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
5.184329080581665039e+01,3.016377389430999756e-01,7.845906913280487061e-02,-1.268972587585449219e+01,0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.193851995468139648e+01,7.099599838256835938e-01,7.204969972372055054e-02,-1.227523899078369141e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
5.203023624420166016e+01,1.233639717102050781e-01,1.267199963331222534e-01,-1.252820110321044922e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
5.211513948440551758e+01,-4.904418066143989563e-02,1.485833078622817993e-01,-1.262500095367431641e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
5.220255517959594727e+01,3.069570958614349365e-01,1.221100091934204102e-01,-1.248635864257812500e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
5.229242920875549316e+01,1.297979652881622314e-01,1.516404598951339722e-01,-1.244311904907226562e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
5.237886404991149902e+01,6.870708614587783813e-02,1.429364681243896484e-01,-1.233508491516113281e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
5.247325921058654785e+01,6.252209842205047607e-02,9.891150891780853271e-02,-1.226804065704345703e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
5.254608249664306641e+01,9.124548733234405518e-02,9.482675045728683472e-02,-1.226133823394775391e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
5.263329267501831055e+01,7.015725970268249512e-02,1.719585359096527100e-01,-1.230876922607421875e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
5.271061348915100098e+01,9.115843474864959717e-02,1.163139790296554565e-01,-1.226397132873535156e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
5.279792571067810059e+01,9.770317375659942627e-02,1.497426480054855347e-01,-1.228299999237060547e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
5.288465666770935059e+01,-1.226577877998352051e+00,2.279000729322433472e-01,-1.387215995788574219e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
5.297244691848754883e+01,2.784001231193542480e-01,-9.058254361152648926e-01,-1.580784606933593750e+01,0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.304801321029663086e+01,-1.687818020582199097e-01,-1.074323296546936035e+00,-1.781415176391601562e+01,0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.313889241218566895e+01,-1.157774806022644043e+00,-2.233979701995849609e-01,-1.882070350646972656e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.321350097656250000e+01,-1.645187377929687500e+00,-6.694653630256652832e-02,-2.173109436035156250e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.329607367515563965e+01,-2.751309394836425781e+00,-2.740474417805671692e-02,-2.691735458374023438e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.337885117530822754e+01,-4.055230140686035156e+00,7.106293439865112305e-01,-3.116142272949218750e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.346008849143981934e+01,-2.170444011688232422e+00,-2.058439701795578003e-02,-3.281175613403320312e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.354630279541015625e+01,-2.438507080078125000e+00,9.421384334564208984e-02,-3.007025337219238281e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.362964653968811035e+01,-3.107573032379150391e+00,2.168437391519546509e-01,-2.859028053283691406e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.371403956413269043e+01,-4.089600563049316406e+00,2.403879314661026001e-01,-2.741210746765136719e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.380128955841064453e+01,-3.897345542907714844e+00,2.345242500305175781e-01,-2.586790847778320312e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.388091683387756348e+01,-2.937221527099609375e+00,-1.329919695854187012e-01,-2.283530807495117188e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.396226072311401367e+01,-3.293644189834594727e+00,-9.820971637964248657e-02,-2.152225685119628906e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.404964494705200195e+01,-2.877275705337524414e+00,6.016562581062316895e-01,-2.044798660278320312e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.413080143928527832e+01,-2.611280679702758789e+00,6.668469905853271484e-01,-1.999796867370605469e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.420823788642883301e+01,-2.290462493896484375e+00,4.794151484966278076e-01,-2.014563941955566406e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.429097080230712891e+01,-2.078609704971313477e+00,5.050684213638305664e-01,-2.044927215576171875e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.437856650352478027e+01,-2.080355405807495117e+00,6.643405556678771973e-01,-2.035238456726074219e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.446324825286865234e+01,-2.051792383193969727e+00,6.491374373435974121e-01,-2.032679367065429688e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.454369711875915527e+01,-2.079527378082275391e+00,6.358146667480468750e-01,-2.039867210388183594e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.463997316360473633e+01,-2.180773735046386719e+00,6.181901097297668457e-01,-2.041177368164062500e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.471965742111206055e+01,-2.214632034301757812e+00,5.686012506484985352e-01,-2.036624908447265625e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.479922151565551758e+01,-2.223175764083862305e+00,4.764407575130462646e-01,-2.029224014282226562e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.488543605804443359e+01,-1.862735033035278320e+00,3.893500864505767822e-01,-2.011317634582519531e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.496848368644714355e+01,-1.358606338500976562e+00,1.065655350685119629e-01,-1.998045539855957031e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.506551933288574219e+01,-1.435097217559814453e+00,2.564887106418609619e-01,-1.986721420288085938e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.514512944221496582e+01,-1.421280860900878906e+00,3.105865120887756348e-01,-1.982207679748535156e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.523109555244445801e+01,-1.408089637756347656e+00,3.042098581790924072e-01,-1.984426879882812500e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.532066226005554199e+01,-1.483993172645568848e+00,3.132809102535247803e-01,-1.993964195251464844e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.541574597358703613e+01,-1.543855786323547363e+00,3.331944346427917480e-01,-1.990512657165527344e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.549815702438354492e+01,-1.496029019355773926e+00,3.588936030864715576e-01,-1.990577697753906250e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.557657241821289062e+01,-1.492736220359802246e+00,2.831608355045318604e-01,-1.986166381835937500e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.566133046150207520e+01,-1.278818488121032715e+00,2.585077285766601562e-01,-1.991710090637207031e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.574270176887512207e+01,-1.283186435699462891e+00,3.163259923458099365e-01,-1.990166664123535156e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.583319568634033203e+01,-1.388295531272888184e+00,4.858191311359405518e-01,-1.988245201110839844e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.591426086425781250e+01,-1.405780315399169922e+00,5.106770992279052734e-01,-1.982617568969726562e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.599441289901733398e+01,-1.464796781539916992e+00,6.040015220642089844e-01,-1.986428642272949219e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.607398676872253418e+01,-1.568440437316894531e+00,7.426415681838989258e-01,-1.987056922912597656e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.616322207450866699e+01,-1.561879396438598633e+00,7.129711508750915527e-01,-1.963542938232421875e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.624638152122497559e+01,-1.531743645668029785e+00,6.145054101943969727e-01,-1.956953048706054688e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.632875800132751465e+01,-1.431975364685058594e+00,4.422801733016967773e-01,-1.960768508911132812e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.642021560668945312e+01,-1.111886024475097656e+00,4.220048785209655762e-01,-1.967790031433105469e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.650683617591857910e+01,-1.033642888069152832e+00,5.890136361122131348e-01,-1.958122253417968750e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.659279656410217285e+01,-9.775987267494201660e-01,5.785805583000183105e-01,-1.955625915527343750e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.666972327232360840e+01,-9.211570620536804199e-01,5.409972071647644043e-01,-1.946623992919921875e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.675447487831115723e+01,-7.189608216285705566e-01,5.804266929626464844e-01,-1.952689743041992188e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.684097075462341309e+01,-8.702962398529052734e-01,6.937683224678039551e-01,-1.948302459716796875e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.692622518539428711e+01,-9.416230320930480957e-01,8.696208000183105469e-01,-1.954208755493164062e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.700456500053405762e+01,-1.105321288108825684e+00,8.477271199226379395e-01,-1.954168319702148438e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.708378648757934570e+01,-1.149649262428283691e+00,7.918009757995605469e-01,-1.964999961853027344e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.715634512901306152e+01,-1.047088623046875000e+00,6.683343052864074707e-01,-1.974161720275878906e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.724718046188354492e+01,-1.007395744323730469e+00,5.435191988945007324e-01,-1.976648139953613281e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.732072925567626953e+01,-1.112872242927551270e+00,6.143789887428283691e-01,-1.978978347778320312e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.741566944122314453e+01,-1.192412257194519043e+00,7.186740040779113770e-01,-1.971434593200683594e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.748560667037963867e+01,-1.093953847885131836e+00,6.167899370193481445e-01,-1.963911628723144531e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.759001779556274414e+01,-1.016882300376892090e+00,6.210093498229980469e-01,-1.970142745971679688e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.766142129898071289e+01,-8.984928131103515625e-01,6.122993826866149902e-01,-1.975433731079101562e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.775938344001770020e+01,-8.275943398475646973e-01,5.294179320335388184e-01,-1.982980346679687500e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.782811260223388672e+01,-7.203829884529113770e-01,4.697069227695465088e-01,-1.979925346374511719e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.791626572608947754e+01,-7.788216471672058105e-01,6.281028389930725098e-01,-1.935474014282226562e+01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.799116873741149902e+01,-5.991755127906799316e-01,5.638654828071594238e-01,-1.751695442199707031e+01,0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.808337497711181641e+01,-5.938812494277954102e-01,-5.680273771286010742e-01,-1.289668655395507812e+01,0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.815801572799682617e+01,-1.201361492276191711e-01,-6.119716763496398926e-01,-1.169104194641113281e+01,0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.824147772789001465e+01,7.139288783073425293e-01,3.595048934221267700e-02,-1.161178779602050781e+01,0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.832398843765258789e+01,7.454151511192321777e-01,6.030001863837242126e-02,-1.267968940734863281e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
5.840879535675048828e+01,6.952673792839050293e-01,2.073004543781280518e-01,-1.170691776275634766e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
5.848641896247863770e+01,9.171357154846191406e-01,2.141182497143745422e-02,-1.165119075775146484e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
5.858508443832397461e+01,6.449760794639587402e-01,2.051340192556381226e-01,-1.235132789611816406e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
5.867138886451721191e+01,1.152740240097045898e+00,1.607499718666076660e-01,-1.115128135681152344e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
5.875935888290405273e+01,5.801294445991516113e-01,9.022784233093261719e-02,-1.212283229827880859e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
5.883480811119079590e+01,6.463105082511901855e-01,1.412966102361679077e-01,-1.197373008728027344e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
5.892457079887390137e+01,5.901766419410705566e-01,4.195176810026168823e-02,-1.219171810150146484e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
5.900810480117797852e+01,6.821020245552062988e-01,1.175198554992675781e-01,-1.277776432037353516e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
5.908993029594421387e+01,8.396548032760620117e-01,1.414784044027328491e-01,-1.255450725555419922e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
5.916567206382751465e+01,6.490486264228820801e-01,1.172304376959800720e-01,-1.258271598815917969e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
5.925226688385009766e+01,8.443176746368408203e-01,1.140664145350456238e-01,-1.277753829956054688e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
5.932905650138854980e+01,8.098493814468383789e-01,6.833858788013458252e-02,-1.224807071685791016e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
5.941060662269592285e+01,4.128713607788085938e-01,4.453527927398681641e-02,-1.273913860321044922e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
5.948823571205139160e+01,2.508216202259063721e-01,1.998050957918167114e-01,-1.252928829193115234e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
5.956717944145202637e+01,5.680918693542480469e-01,1.599861532449722290e-01,-1.251040554046630859e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
5.965010881423950195e+01,8.365864157676696777e-01,1.713518351316452026e-01,-1.235407447814941406e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
5.972800660133361816e+01,8.034120202064514160e-01,1.729423701763153076e-01,-1.233617591857910156e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
5.981939458847045898e+01,8.082554340362548828e-01,9.400272369384765625e-02,-1.229904556274414062e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
5.990491509437561035e+01,8.419601917266845703e-01,1.195876151323318481e-01,-1.236458683013916016e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
5.999774479866027832e+01,5.388321280479431152e-01,1.199965178966522217e-02,-1.244504165649414062e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.007041263580322266e+01,3.765202462673187256e-01,-3.509235978126525879e-01,-1.147404670715332031e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.015605401992797852e+01,8.046534061431884766e-01,1.884525120258331299e-01,-5.565509319305419922e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.023792695999145508e+01,1.447421193122863770e+00,1.690838038921356201e-01,-3.522082328796386719e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.032019639015197754e+01,6.342366337776184082e-01,7.855284959077835083e-02,-2.680084705352783203e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.039040303230285645e+01,1.839569211006164551e-01,1.958429962396621704e-01,-2.097232341766357422e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.048452973365783691e+01,5.387611985206604004e-01,2.706116437911987305e-01,-2.261987924575805664e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.056272411346435547e+01,7.258253693580627441e-01,2.003361731767654419e-01,-2.139526605606079102e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.064528799057006836e+01,7.632772922515869141e-01,2.083594501018524170e-01,-2.337684154510498047e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.071746444702148438e+01,5.571842193603515625e-01,1.115284711122512817e-01,-2.254886388778686523e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.080084729194641113e+01,6.748773455619812012e-01,1.614754647016525269e-01,-2.164172649383544922e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.087449884414672852e+01,8.569740056991577148e-01,1.326275467872619629e-01,-2.022011518478393555e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.096136546134948730e+01,9.666432738304138184e-01,1.519805043935775757e-01,-2.024766921997070312e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.104055142402648926e+01,9.531276822090148926e-01,1.526807844638824463e-01,-1.847255110740661621e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.112227487564086914e+01,9.423155784606933594e-01,1.373216807842254639e-01,-1.829497575759887695e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.120031666755676270e+01,9.292452931404113770e-01,1.365289837121963501e-01,-1.827703118324279785e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.127351713180541992e+01,9.807629585266113281e-01,9.978996217250823975e-02,-1.789734005928039551e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.136193132400512695e+01,8.892011046409606934e-01,1.543188989162445068e-01,-1.682591557502746582e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.144311785697937012e+01,6.340496540069580078e-01,1.503043025732040405e-01,-1.630637884140014648e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.152704000473022461e+01,1.280418157577514648e+00,1.079279705882072449e-01,-1.759549260139465332e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.160123896598815918e+01,1.017226219177246094e+00,1.717988401651382446e-01,-1.789728283882141113e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.170104265213012695e+01,8.926457166671752930e-01,1.896387338638305664e-01,-1.726989626884460449e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.178836655616760254e+01,9.017067551612854004e-01,2.191068977117538452e-01,-1.711181879043579102e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.187008094787597656e+01,9.804729223251342773e-01,1.880175620317459106e-01,-1.737686395645141602e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.195607876777648926e+01,9.498819112777709961e-01,1.638256907463073730e-01,-1.726780891418457031e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.204859042167663574e+01,9.623134732246398926e-01,1.376343071460723877e-01,-1.726925253868103027e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.215297055244445801e+01,9.329954385757446289e-01,1.963288336992263794e-01,-1.803827047348022461e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.223135161399841309e+01,9.922243356704711914e-01,1.365268677473068237e-01,-1.804649829864501953e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.233340501785278320e+01,9.874646663665771484e-01,1.321132183074951172e-01,-1.763357996940612793e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.240461206436157227e+01,9.504552483558654785e-01,1.785985678434371948e-01,-1.772771835327148438e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.249193763732910156e+01,9.205147027969360352e-01,1.782630383968353271e-01,-1.771752834320068359e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.256959319114685059e+01,9.676821827888488770e-01,1.728416532278060913e-01,-1.771371960639953613e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.266222047805786133e+01,9.820020198822021484e-01,1.451937705278396606e-01,-1.801672935485839844e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.274385333061218262e+01,9.530142545700073242e-01,2.189948707818984985e-01,-1.771242737770080566e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.283472633361816406e+01,9.713218212127685547e-01,1.987376511096954346e-01,-1.753668546676635742e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.291343903541564941e+01,9.526516795158386230e-01,1.713674962520599365e-01,-1.773500084877014160e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.299582648277282715e+01,9.217838644981384277e-01,1.638905256986618042e-01,-1.729629755020141602e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.306788802146911621e+01,9.552523493766784668e-01,1.999901384115219116e-01,-1.778991103172302246e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.315124058723449707e+01,9.674108624458312988e-01,1.316907405853271484e-01,-1.751221179962158203e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.323278093338012695e+01,9.662541747093200684e-01,1.581220924854278564e-01,-1.718733310699462891e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.331827068328857422e+01,9.538869857788085938e-01,1.647348701953887939e-01,-1.689908742904663086e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.339751434326171875e+01,1.030238628387451172e+00,1.581853479146957397e-01,-1.724989056587219238e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.347717547416687012e+01,1.003907680511474609e+00,1.583896726369857788e-01,-1.696824908256530762e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.356652617454528809e+01,9.588238596916198730e-01,1.648214161396026611e-01,-1.741512775421142578e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.365401840209960938e+01,9.965306520462036133e-01,1.666920930147171021e-01,-1.718212366104125977e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.373146605491638184e+01,9.858734011650085449e-01,1.973631680011749268e-01,-1.743792414665222168e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00


==> TikZ_plots/vic.csv <==
-1.499999999999999944e-01,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00
-1.297979797979798011e-01,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00
-1.095959595959595800e-01,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00
-8.939393939393938671e-02,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00
-6.919191919191917950e-02,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00
-4.898989898989897229e-02,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00
-2.878787878787877896e-02,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00
-8.585858585858557879e-03,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00
1.161616161616163545e-02,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,2.880963167133208547e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00
3.181818181818182878e-02,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,2.752202031908333346e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,2.757517653681742065e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00
5.202020202020204986e-02,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,2.443119595977882863e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,2.122763548520988142e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00
7.222222222222224319e-02,3.000000000000000000e+00,3.000000000000000000e+00,2.701415296783619358e+00,1.867378950490803380e+00,3.000000000000000000e+00,3.000000000000000000e+00,2.985651004529430441e+00,1.528721007033187584e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,2.622147283275790830e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00
9.242424242424243652e-02,2.661163536635394067e+00,2.493161928425292384e+00,2.276065364597749774e+00,1.291638305003723897e+00,3.000000000000000000e+00,3.000000000000000000e+00,2.889327736874147234e+00,1.384915682203194720e+00,2.955403273020815291e+00,3.000000000000000000e+00,3.000000000000000000e+00,2.053249562602014411e+00,3.000000000000000000e+00,2.986311028988681837e+00,3.000000000000000000e+00
1.126262626262626576e-01,2.279101725323685379e+00,1.840067350925451484e+00,1.861167265660603753e+00,1.252445290575477266e+00,3.000000000000000000e+00,3.000000000000000000e+00,2.793004469218864028e+00,1.251052183827875863e+00,2.224186512912804670e+00,3.000000000000000000e+00,2.286924305644541189e+00,1.484351841928237103e+00,3.000000000000000000e+00,2.920032063828931879e+00,3.000000000000000000e+00
1.328282828282828787e-01,1.917104072922036995e+00,1.334745831470662170e+00,1.602729426527489398e+00,1.251086899974528155e+00,2.977002041658127318e+00,2.351720633196942689e+00,2.317705968062198085e+00,1.250585305138023351e+00,1.492969752804794270e+00,3.000000000000000000e+00,1.504986010351171188e+00,1.354070174725938491e+00,3.000000000000000000e+00,2.853753098669181920e+00,3.000000000000000000e+00
1.530303030303030443e-01,1.625578355017920806e+00,1.296124719059553954e+00,1.344291587394375709e+00,1.250008871957100975e+00,2.872330679240425511e+00,1.693048290625225327e+00,1.541920819107504670e+00,1.250118426448170839e+00,1.269243921389570984e+00,2.261973944389007674e+00,1.256096539898040376e+00,1.292755861957747054e+00,2.457071667934977999e+00,2.369934755560197281e+00,2.688852979860195447e+00
1.732323232323232653e-01,1.334052637113803730e+00,1.257503606648445738e+00,1.252194547898471289e+00,1.250005083997373756e+00,2.767659316822723703e+00,1.351268427336287603e+00,1.254158453818999153e+00,1.250000778232258858e+00,1.250323029807790753e+00,1.313918632712095524e+00,1.252675286777801933e+00,1.250340559241949201e+00,1.877743136510111821e+00,1.643190714001771191e+00,1.972800855433326506e+00
1.934343434343434864e-01,1.252126084411346207e+00,1.250204600781579245e+00,1.250910261991409422e+00,1.250001296037646537e+00,2.309751291505220738e+00,1.251969918605073673e+00,1.250406872626601551e+00,1.250000225605796267e+00,1.250169268222392382e+00,1.270162213617291647e+00,1.250016843790182630e+00,1.250184638429131523e+00,1.298414605085245421e+00,1.256032033249204760e+00,1.297279368387588061e+00
2.136363636363636520e-01,1.251089504786805140e+00,1.250086244158801430e+00,1.250018825294400893e+00,1.250000000000000000e+00,1.782127776380587170e+00,1.250606503003067749e+00,1.250036460047122544e+00,1.250000000000000000e+00,1.250015506636994234e+00,1.250150748625951325e+00,1.250007936033872946e+00,1.250028717616313845e+00,1.254214374351695360e+00,1.251808573940754510e+00,1.280171637245890670e+00
2.338383838383838731e-01,1.250052925162263850e+00,1.250001823868265083e+00,1.250008740597128964e+00,1.250000000000000000e+00,1.254504261255952269e+00,1.250014777204013550e+00,1.250008998390060411e+00,1.250000000000000000e+00,1.250000511332265418e+00,1.250042193293076309e+00,1.250000000000000000e+00,1.250001702605325615e+00,1.251349730573818597e+00,1.250041409264831094e+00,1.263063906104193501e+00
2.540404040404040664e-01,1.250002622208825409e+00,1.250001121163208939e+00,1.250000223389122977e+00,1.250000000000000000e+00,1.251752041441195562e+00,1.250004111389751538e+00,1.250000084700225278e+00,1.250000000000000000e+00,1.250000154113089179e+00,1.250000592984740644e+00,1.250000000000000000e+00,1.250000882521006274e+00,1.250008069058412996e+00,1.250017636954100508e+00,1.250069382105405857e+00
2.742424242424242875e-01,1.250000870707318246e+00,1.250000418458152573e+00,1.250000127612995948e+00,1.250000000000000000e+00,1.250626588710935128e+00,1.250000000000000000e+00,1.250000033701850422e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000202875568567e+00,1.250000000000000000e+00,1.250000062436687154e+00,1.250004192549270199e+00,1.250000105731219113e+00,1.250044636632141160e+00
2.944444444444445086e-01,1.250000000000000000e+00,1.250000000000000000e+00,1.250000031836868697e+00,1.250000000000000000e+00,1.250009879639651267e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000316040127180e+00,1.250000054503862978e+00,1.250019891158876462e+00
3.146464646464647297e-01,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250005381906059254e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000003276506844e+00,1.250000110084001248e+00
3.348484848484848397e-01,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000884172467241e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000064681668466e+00
3.550505050505050608e-01,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000019279335683e+00
3.752525252525252819e-01,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00
3.954545454545455030e-01,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00
4.156565656565657241e-01,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00
4.358585858585858341e-01,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00
4.560606060606060552e-01,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00
4.762626262626262763e-01,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00
4.964646464646464974e-01,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00
5.166666666666667185e-01,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00
5.368686868686869396e-01,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00
5.570707070707071606e-01,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00
5.772727272727272707e-01,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00
5.974747474747474918e-01,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00
6.176767676767677129e-01,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00
6.378787878787879340e-01,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00
6.580808080808081550e-01,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00
6.782828282828283761e-01,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00
6.984848484848484862e-01,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00
7.186868686868687073e-01,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00
7.388888888888889284e-01,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00
7.590909090909091494e-01,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00
7.792929292929293705e-01,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00
7.994949494949495916e-01,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00
8.196969696969697017e-01,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00
8.398989898989899228e-01,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00
8.601010101010101438e-01,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00
8.803030303030304760e-01,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00
9.005050505050505860e-01,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00
9.207070707070706961e-01,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00
9.409090909090910282e-01,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00
9.611111111111111382e-01,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00
9.813131313131314704e-01,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00
1.001515151515151691e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00
1.021717171717171802e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00
1.041919191919192134e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00
1.062121212121212244e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00
1.082323232323232576e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00
1.102525252525252686e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00
1.122727272727273018e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00
1.142929292929293128e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00
1.163131313131313238e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.759062808478029982e+00,1.250000000000000000e+00
1.183333333333333570e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,2.437938647866793040e+00,1.250000000000000000e+00
1.203535353535353680e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.389941328190293257e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,2.918994889640023960e+00,1.250000000000000000e+00
1.223737373737374012e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.765261112393837761e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,2.960943584467549350e+00,1.250000000000000000e+00
1.243939393939394122e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,2.140580896597378047e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,2.999560811117195858e+00,1.250000000000000000e+00
1.264141414141414455e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,2.441569682031243804e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,2.999739893126845747e+00,1.250000000000000000e+00
1.284343434343434565e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,2.704221391610396097e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.263907553042060705e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,2.999918975136496080e+00,1.250000000000000000e+00
1.304545454545454675e+00,1.250000000000000000e+00,1.376179359422217807e+00,1.866799431050926161e+00,1.250000000000000000e+00,2.966873101189548834e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.310136332922168467e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,2.999999257899778726e+00,1.250000000000000000e+00
1.324747474747475007e+00,1.250000000000000000e+00,1.961588570374190210e+00,2.541420429066584052e+00,1.250000000000000000e+00,2.999412972379492448e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.686011237844226462e+00,1.600705245431808255e+00,1.250000000000000000e+00,1.250000000000000000e+00,2.999999640576277216e+00,1.250000000000000000e+00
1.344949494949495117e+00,1.250000000000000000e+00,2.546997781326155952e+00,2.990408695590421662e+00,1.403817376597520150e+00,2.999700527145161111e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.250000000000000000e+00,2.540033697693927728e+00,2.397256175347131535e+00,1.250000000000000000e+00,1.250000000000000000e+00,3.000000000000000000e+00,1.256103567186374947e+00
1.365151515151515449e+00,1.250000000000000000e+00,2.915704222692025560e+00,2.994317391415979746e+00,1.981062704815399922e+00,2.999988081910829774e+00,1.273302097863043603e+00,1.250000000000000000e+00,1.250000000000000000e+00,1.404871081798185095e+00,2.996879715285958312e+00,2.972184626653276318e+00,1.250000000000000000e+00,1.250000000000000000e+00,3.000000000000000000e+00,1.807371392037592894e+00
1.385353535353535559e+00,1.250000000000000000e+00,2.952861974109234122e+00,2.998226087241537829e+00,2.558308033033273254e+00,2.999999246871142944e+00,2.427570430803381196e+00,1.250000000000000000e+00,1.250000000000000000e+00,2.204011639696890512e+00,2.999952662746211196e+00,2.987030612060818324e+00,1.250000000000000000e+00,1.250000000000000000e+00,3.000000000000000000e+00,2.358639216888804846e+00
1.405555555555555669e+00,1.250000000000000000e+00,2.990019725526442684e+00,2.999979184521023079e+00,2.940773912525879386e+00,2.999999702843263893e+00,2.961422848958497500e+00,1.250000000000000000e+00,1.257653415887247439e+00,2.876742886851987979e+00,2.999979982869759088e+00,2.999907776850585961e+00,1.250000000000000000e+00,1.250000000000000000e+00,3.000000000000000000e+00,2.909907041740016798e+00
1.425757575757576001e+00,1.250000000000000000e+00,2.999869853967494393e+00,2.999988110303144495e+00,2.968687369391608044e+00,3.000000000000000000e+00,2.983745283875792520e+00,1.250000000000000000e+00,1.474958134738503901e+00,2.942832605365501841e+00,2.999999792622555006e+00,2.999945771426007379e+00,1.250000000000000000e+00,1.250000000000000000e+00,3.000000000000000000e+00,2.998699557246469194e+00
1.445959595959596111e+00,1.546161356593872993e+00,2.999950500279888299e+00,2.999997036085266355e+00,2.996600826257336703e+00,3.000000000000000000e+00,2.999923319169938374e+00,1.250000000000000000e+00,1.692262853589757921e+00,2.999692638856613858e+00,2.999999905074657747e+00,2.999983766001428798e+00,1.250000000000000000e+00,1.751482018025035892e+00,3.000000000000000000e+00,2.999540493576482891e+00
1.466161616161616443e+00,1.845521884447647754e+00,2.999999182634142336e+00,3.000000000000000000e+00,2.999888782173747881e+00,3.000000000000000000e+00,2.999963417539806887e+00,1.250000000000000000e+00,2.299351481666376706e+00,2.999877920403754672e+00,3.000000000000000000e+00,2.999999823353925343e+00,1.469123548121171963e+00,2.563685934941577038e+00,3.000000000000000000e+00,2.999993984847459938e+00
1.486363636363636553e+00,2.242194088056543855e+00,2.999999525085333740e+00,3.000000000000000000e+00,2.999956590420069791e+00,3.000000000000000000e+00,2.999999774410958331e+00,1.250000000000000000e+00,2.948856335925039041e+00,2.999998397784574333e+00,3.000000000000000000e+00,2.999999930041527207e+00,1.985798999522347064e+00,2.927026127864794880e+00,3.000000000000000000e+00,2.999996960458964246e+00
1.506565656565656885e+00,2.692750735313034660e+00,2.999999867536525144e+00,3.000000000000000000e+00,2.999999582285030275e+00,3.000000000000000000e+00,2.999999911437743805e+00,1.250000000000000000e+00,2.997737974329101718e+00,2.999999266102204132e+00,3.000000000000000000e+00,3.000000000000000000e+00,2.502474450923528160e+00,2.971510815346738443e+00,3.000000000000000000e+00,2.999999936070468110e+00
1.526767676767676996e+00,2.995404934678809639e+00,3.000000000000000000e+00,3.000000000000000000e+00,2.999999743446468692e+00,3.000000000000000000e+00,3.000000000000000000e+00,1.250000000000000000e+00,2.999515005705931436e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,2.938433512520425062e+00,2.999615252712810598e+00,3.000000000000000000e+00,3.000000000000000000e+00
1.546969696969697106e+00,2.997598441045564499e+00,3.000000000000000000e+00,3.000000000000000000e+00,2.999999904607907109e+00,3.000000000000000000e+00,3.000000000000000000e+00,1.311783154518799899e+00,2.999995424106729924e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,2.963413310605081286e+00,2.999801112530362968e+00,3.000000000000000000e+00,3.000000000000000000e+00
1.567171717171717438e+00,2.999791947412319360e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,2.093018045726917187e+00,2.999999273869878191e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,2.988393108689738398e+00,2.999986972347915337e+00,3.000000000000000000e+00,3.000000000000000000e+00
1.587373737373737548e+00,2.999990915588833129e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,2.874252936935025815e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,2.999894927608406814e+00,2.999999258740560393e+00,3.000000000000000000e+00,3.000000000000000000e+00
1.607575757575757880e+00,2.999996120307778291e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,2.990576268510691804e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,2.999945330122152587e+00,2.999999740235638424e+00,3.000000000000000000e+00,3.000000000000000000e+00
1.627777777777777990e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,2.996884680723323591e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,2.999995732635898360e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00
1.647979797979798322e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,2.999966553211575793e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,2.999999695363011032e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00
1.668181818181818432e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,2.999985011617105624e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,2.999999881566646653e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00
1.688383838383838542e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,2.999999781580964253e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00
1.708585858585858874e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,2.999999881126746981e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00
1.728787878787878984e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,2.999999980672529265e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00
1.748989898989899316e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00
1.769191919191919427e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00
1.789393939393939537e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00
1.809595959595959869e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00
1.829797979797979979e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00
1.850000000000000089e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00

